Four (Super)luminous Supernovae from the First Months of the ZTF Survey

We present photometry and spectroscopy of four hydrogen-poor luminous supernovae discovered during the two-month science commissioning and early operations of the Zwicky Transient Facility (ZTF) survey. Three of these objects, SN2018bym (ZTF18aapgrxo), SN2018avk (ZTF18aaisyyp) and SN2018bgv (ZTF18aavrmcg) resemble typical SLSN-I spectroscopically, while SN2018don (ZTF18aajqcue) may be an object similar to SN2007bi experiencing considerable host galaxy reddening, or an intrinsically long-lived, luminous and red SN Ic. We analyze the light curves, spectra, and host galaxy properties of these four objects and put them in context of the population of SLSN-I. SN2018bgv stands out as the fastest-rising SLSN-I observed to date, with a rest-frame g-band rise time of just 10 days from explosion to peak -- if it is powered by magnetar spin-down, the implied ejecta mass is only ~1 M$_{\odot}$. SN2018don also displays unusual properties -- in addition to its red colors and comparatively massive host galaxy, the light curve undergoes some of the strongest light curve undulations post-peak seen in a SLSN-I, which we speculate may be due to interaction with circumstellar material. We discuss the promises and challenges of finding SLSNe in large-scale surveys like ZTF given the observed diversity in the population.

==> ZTF18aaisyyp_lc.txt <==
# MJD phase filter ab_mag mag_err upper_limit tel+inst
58214.3339  -36.07     r  19.38  0.14  F  P48+ZTF
58216.2261  -34.39     r  19.29  0.09  F  P48+ZTF
58216.2286  -34.39     r  19.41  0.06  F  P48+ZTF
58216.2453  -34.38     r  19.47  0.10  F  P48+ZTF
58216.2491  -34.37     r  19.41  0.05  F  P48+ZTF
58216.2500  -34.37     r  19.24  0.05  F  P48+ZTF
58216.2728  -34.35     r  19.42  0.07  F  P48+ZTF
58216.2907  -34.34     r  19.39  0.06  F  P48+ZTF
58217.2666  -33.47     r  19.27  0.09  F  P48+ZTF
58217.2723  -33.47     r  19.39  0.07  F  P48+ZTF
58217.2741  -33.47     r  19.28  0.05  F  P48+ZTF
58217.2746  -33.47     r  19.37  0.06  F  P48+ZTF
58217.2975  -33.45     r  19.51  0.09  F  P48+ZTF
58217.3121  -33.43     r  19.40  0.06  F  P48+ZTF
58217.3317  -33.42     r  19.17  0.13  F  P48+ZTF
58217.3336  -33.42     r  19.31  0.06  F  P48+ZTF
58217.3397  -33.41     r  19.66  0.15  F  P48+ZTF
58217.3406  -33.41     r  19.30  0.07  F  P48+ZTF
58217.3545  -33.40     r  19.34  0.03  F  P48+ZTF
58217.3579  -33.39     r  19.29  0.04  F  P48+ZTF
58217.3756  -33.38     r  19.27  0.04  F  P48+ZTF
58218.2503  -32.61     r  19.21  0.04  F  P48+ZTF
58218.2862  -32.57     r  19.29  0.07  F  P48+ZTF
58218.2866  -32.57     r  19.18  0.04  F  P48+ZTF
58218.3088  -32.55     r  19.31  0.06  F  P48+ZTF
58218.3332  -32.53     r  19.33  0.06  F  P48+ZTF
58218.3512  -32.52     r  19.41  0.07  F  P48+ZTF
58218.3735  -32.50     r  19.37  0.07  F  P48+ZTF
58218.3754  -32.50     r  19.31  0.05  F  P48+ZTF
58218.4442  -32.43     r  19.19  0.07  F  P48+ZTF
58219.2216  -31.75     r  19.52  0.10  F  P48+ZTF
58219.2675  -31.71     r  19.35  0.07  F  P48+ZTF
58219.3376  -31.65     r  19.44  0.08  F  P48+ZTF
58219.3712  -31.62     r  19.46  0.08  F  P48+ZTF
58221.2659  -29.94     r  19.24  0.11  F  P48+ZTF
58222.2680  -29.06     r  19.16  0.08  F  P48+ZTF
58222.2879  -29.04     r  19.23  0.09  F  P48+ZTF
58222.2978  -29.03     r  19.30  0.11  F  P48+ZTF
58222.3283  -29.00     r  19.21  0.08  F  P48+ZTF
58222.3749  -28.96     r  19.21  0.07  F  P48+ZTF
58223.4004  -28.06     r  19.31  0.07  F  P48+ZTF
58224.2704  -27.29     r  18.99  0.07  F  P48+ZTF
58226.2841  -25.51     r  19.06  0.06  F  P48+ZTF
58226.3089  -25.49     r  19.21  0.06  F  P48+ZTF
58226.3296  -25.47     r  19.23  0.06  F  P48+ZTF
58227.2877  -24.62     r  19.05  0.07  F  P48+ZTF
58230.2635  -21.99     r  18.85  0.06  F  P48+ZTF
58231.2639  -21.11     r  18.87  0.05  F  P48+ZTF
58231.3215  -21.06     r  18.89  0.06  F  P48+ZTF
58231.3463  -21.04     r  18.97  0.08  F  P48+ZTF
58231.3711  -21.02     r  18.93  0.07  F  P48+ZTF
58243.1780  -10.58     r  18.74  0.05  F  P48+ZTF
58243.2800  -10.49     r  18.75  0.05  F  P48+ZTF
58243.3041  -10.47     r  18.80  0.05  F  P48+ZTF
58244.3376  -9.56     r  18.87  0.05  F  P48+ZTF
58246.2418  -7.88     r  18.93  0.06  F  P48+ZTF
58246.2604  -7.86     r  18.87  0.07  F  P48+ZTF
58248.2650  -6.09     r  18.86  0.05  F  P48+ZTF
58248.2788  -6.08     r  18.88  0.05  F  P48+ZTF
58248.2830  -6.08     r  18.92  0.05  F  P48+ZTF
58248.3123  -6.05     r  19.00  0.06  F  P48+ZTF
58258.2196  2.70     r  18.66  0.04  F  P48+ZTF
58269.1720  12.38     r  18.66  0.05  F  P48+ZTF
58271.1743  14.15     r  18.66  0.05  F  P48+ZTF
58276.2851  18.66     r  18.65  0.04  F  P48+ZTF
58279.2627  21.29     r  18.74  0.04  F  P48+ZTF
58282.2254  23.91     r  18.66  0.04  F  P48+ZTF
58288.2615  29.24     r  18.66  0.04  F  P48+ZTF
58294.2404  34.52     r  18.66  0.06  F  P48+ZTF
58295.2442  35.41     r  18.75  0.06  F  P48+ZTF
58295.2616  35.43     r  18.66  0.06  F  P48+ZTF
58295.2790  35.44     r  18.66  0.06  F  P48+ZTF
58337.1974  72.47     r  19.17  0.08  F  P48+ZTF
58226.2682  -25.52     r  18.82  0.04  F  P48+ZTF
58226.3065  -25.49     r  18.86  0.04  F  P48+ZTF
58227.2845  -24.63     r  18.73  0.04  F  P48+ZTF
58227.2854  -24.62     r  18.90  0.05  F  P48+ZTF
58230.2611  -22.00     r  18.71  0.03  F  P48+ZTF
58231.2649  -21.11     r  18.65  0.03  F  P48+ZTF
58233.2003  -19.40     r  18.74  0.04  F  P48+ZTF
58243.1785  -10.58     r  18.69  0.04  F  P48+ZTF
58243.3075  -10.47     r  18.67  0.03  F  P48+ZTF
58254.1793  -0.87     r  18.49  0.03  F  P48+ZTF
58279.2465  21.28     r  18.58  0.03  F  P48+ZTF
58291.2471  31.88     r  18.55  0.04  F  P48+ZTF
58294.2381  34.52     r  18.60  0.04  F  P48+ZTF
58304.1841  43.31     r  18.67  0.03  F  P48+ZTF
58307.1797  45.95     r  18.68  0.04  F  P48+ZTF
58320.2695  57.52     r  18.83  0.04  F  P48+ZTF
58321.2182  58.36     r  18.78  0.05  F  P48+ZTF
58321.2391  58.37     r  18.82  0.05  F  P48+ZTF
58321.2599  58.39     r  18.85  0.06  F  P48+ZTF
58322.2435  59.26     r  18.91  0.05  F  P48+ZTF
58322.2449  59.26     r  18.90  0.05  F  P48+ZTF
58322.2670  59.28     r  18.82  0.06  F  P48+ZTF
58348.1942  82.19     r  19.46  0.09  F  P48+ZTF
58350.1588  83.92     r  19.84  0.11  F  P48+ZTF
58350.1762  83.94     r  19.61  0.10  F  P48+ZTF
58351.1501  84.80     r  20.02  0.15  F  P48+ZTF
58182.3736  -64.30     r  17.68  NaN  T  P48+ZTF
58182.3748  -64.30     r  19.76  NaN  T  P48+ZTF
58182.3951  -64.28     r  15.48  NaN  T  P48+ZTF
58182.4084  -64.27     r  19.02  NaN  T  P48+ZTF
58186.4052  -60.74     r  20.90  NaN  T  P48+ZTF
58186.4059  -60.74     r  20.60  NaN  T  P48+ZTF
58186.5103  -60.64     r  20.38  NaN  T  P48+ZTF
58186.5127  -60.64     r  20.71  NaN  T  P48+ZTF
58198.3719  -50.17     r  20.11  NaN  T  P48+ZTF
58198.3837  -50.16     r  20.78  NaN  T  P48+ZTF
58199.3220  -49.33     r  19.32  NaN  T  P48+ZTF
58199.3230  -49.33     r  19.00  NaN  T  P48+ZTF
58214.2499  -36.14     r  18.41  NaN  T  P48+ZTF
58214.3344  -36.07     r  19.09  NaN  T  P48+ZTF
58215.2364  -35.27     r  18.22  NaN  T  P48+ZTF
58216.2733  -34.35     r  16.07  NaN  T  P48+ZTF
58217.3130  -33.43     r  19.24  NaN  T  P48+ZTF
58202.3035  -46.69     g  20.52  0.21  F  P48+ZTF
58202.3184  -46.68     g  20.68  0.18  F  P48+ZTF
58202.3243  -46.67     g  20.78  0.16  F  P48+ZTF
58202.3388  -46.66     g  20.82  0.19  F  P48+ZTF
58202.3613  -46.64     g  20.96  0.14  F  P48+ZTF
58202.3642  -46.64     g  20.84  0.21  F  P48+ZTF
58203.3473  -45.77     g  20.58  0.15  F  P48+ZTF
58204.3931  -44.85     g  20.14  0.19  F  P48+ZTF
58205.2850  -44.06     g  20.39  0.20  F  P48+ZTF
58205.2919  -44.05     g  20.48  0.20  F  P48+ZTF
58205.3286  -44.02     g  20.28  0.22  F  P48+ZTF
58206.2717  -43.19     g  19.92  0.16  F  P48+ZTF
58206.3037  -43.16     g  20.38  0.19  F  P48+ZTF
58206.3371  -43.13     g  20.28  0.17  F  P48+ZTF
58206.3744  -43.10     g  19.97  0.12  F  P48+ZTF
58206.3754  -43.10     g  20.31  0.17  F  P48+ZTF
58207.3099  -42.27     g  19.85  0.15  F  P48+ZTF
58207.3307  -42.25     g  20.10  0.17  F  P48+ZTF
58207.3340  -42.25     g  19.88  0.16  F  P48+ZTF
58207.3757  -42.21     g  20.00  0.15  F  P48+ZTF
58210.2692  -39.66     g  20.18  0.24  F  P48+ZTF
58211.2931  -38.75     g  19.74  0.17  F  P48+ZTF
58211.3342  -38.72     g  19.68  0.11  F  P48+ZTF
58211.3536  -38.70     g  19.67  0.16  F  P48+ZTF
58216.2695  -34.36     g  19.24  0.06  F  P48+ZTF
58223.3164  -28.13     g  18.94  0.02  F  P48+ZTF
58223.3206  -28.13     g  19.00  0.04  F  P48+ZTF
58227.3071  -24.61     g  18.72  0.02  F  P48+ZTF
58227.3080  -24.60     g  18.77  0.02  F  P48+ZTF
58227.3122  -24.60     g  18.85  0.04  F  P48+ZTF
58227.3180  -24.60     g  18.72  0.02  F  P48+ZTF
58227.3184  -24.60     g  18.84  0.04  F  P48+ZTF
58227.3194  -24.59     g  18.74  0.03  F  P48+ZTF
58227.3509  -24.57     g  18.83  0.03  F  P48+ZTF
58227.3514  -24.57     g  18.76  0.03  F  P48+ZTF
58229.2820  -22.86     g  18.74  0.03  F  P48+ZTF
58229.2830  -22.86     g  18.73  0.04  F  P48+ZTF
58229.3055  -22.84     g  18.68  0.04  F  P48+ZTF
58230.3465  -21.92     g  18.75  0.04  F  P48+ZTF
58230.3492  -21.92     g  18.72  0.04  F  P48+ZTF
58230.3688  -21.90     g  18.80  0.04  F  P48+ZTF
58231.3921  -21.00     g  18.81  0.04  F  P48+ZTF
58232.2803  -20.21     g  18.87  0.07  F  P48+ZTF
58243.2207  -10.55     g  18.70  0.04  F  P48+ZTF
58243.2433  -10.53     g  18.78  0.04  F  P48+ZTF
58243.2643  -10.51     g  18.72  0.04  F  P48+ZTF
58244.2201  -9.66     g  18.82  0.04  F  P48+ZTF
58248.2192  -6.13     g  18.81  0.04  F  P48+ZTF
58248.2201  -6.13     g  18.81  0.04  F  P48+ZTF
58248.3232  -6.04     g  18.78  0.04  F  P48+ZTF
58248.3392  -6.03     g  18.81  0.04  F  P48+ZTF
58255.1787  0.02     g  18.67  0.03  F  P48+ZTF
58255.2061  0.04     g  18.74  0.04  F  P48+ZTF
58255.2262  0.06     g  18.67  0.03  F  P48+ZTF
58255.2271  0.06     g  18.67  0.03  F  P48+ZTF
58258.1809  2.67     g  18.73  0.04  F  P48+ZTF
58272.2185  15.07     g  18.90  0.04  F  P48+ZTF
58276.2621  18.64     g  19.04  0.04  F  P48+ZTF
58279.2257  21.26     g  19.11  0.05  F  P48+ZTF
58282.2663  23.95     g  19.09  0.05  F  P48+ZTF
58288.2242  29.21     g  19.07  0.05  F  P48+ZTF
58292.2039  32.72     g  19.04  0.08  F  P48+ZTF
58292.2264  32.74     g  19.47  0.12  F  P48+ZTF
58294.2036  34.49     g  19.19  0.10  F  P48+ZTF
58300.2237  39.81     g  19.06  0.07  F  P48+ZTF
58319.1811  56.56     g  19.58  0.13  F  P48+ZTF
58337.1767  72.45     g  19.85  0.11  F  P48+ZTF
58243.2475  -10.52     g  18.71  0.03  F  P48+ZTF
58243.2633  -10.51     g  18.74  0.03  F  P48+ZTF
58248.1943  -6.15     g  18.65  0.02  F  P48+ZTF
58276.2282  18.61     g  18.92  0.03  F  P48+ZTF
58279.1939  21.23     g  18.96  0.03  F  P48+ZTF
58304.2153  43.33     g  19.23  0.04  F  P48+ZTF
58307.2470  46.01     g  19.11  0.04  F  P48+ZTF
58334.1816  69.81     g  19.43  0.05  F  P48+ZTF
58345.1820  79.52     g  19.72  0.08  F  P48+ZTF
58363.1606  95.41     g  20.62  0.24  F  P48+ZTF
58202.2854  -46.71     g  20.19  NaN  F  P48+ZTF
58202.2880  -46.71     g  20.56  NaN  T  P48+ZTF
58202.3011  -46.70     g  20.43  NaN  T  P48+ZTF
58202.3402  -46.66     g  20.55  NaN  T  P48+ZTF
58203.3532  -45.77     g  20.20  NaN  T  P48+ZTF
58203.3667  -45.75     g  20.29  NaN  T  P48+ZTF
58203.3889  -45.73     g  20.16  NaN  T  P48+ZTF
58204.2740  -44.95     g  19.64  NaN  T  P48+ZTF
58204.2760  -44.95     g  19.53  NaN  T  P48+ZTF
58204.3050  -44.93     g  19.26  NaN  T  P48+ZTF
58204.3105  -44.92     g  19.78  NaN  T  P48+ZTF
58204.3295  -44.90     g  19.42  NaN  T  P48+ZTF
58204.3309  -44.90     g  19.58  NaN  T  P48+ZTF
58204.3376  -44.90     g  19.17  NaN  T  P48+ZTF
58204.3542  -44.88     g  19.80  NaN  T  P48+ZTF
58204.3576  -44.88     g  20.17  NaN  T  P48+ZTF
58204.3581  -44.88     g  19.92  NaN  T  P48+ZTF
58205.2840  -44.06     g  19.58  NaN  T  P48+ZTF
58205.2966  -44.05     g  19.46  NaN  T  P48+ZTF
58205.3268  -44.02     g  19.62  NaN  T  P48+ZTF
58205.3541  -44.00     g  19.54  NaN  T  P48+ZTF
58206.2767  -43.18     g  15.51  NaN  T  P48+ZTF
58206.2946  -43.17     g  15.77  NaN  T  P48+ZTF
58206.3277  -43.14     g  19.33  NaN  T  P48+ZTF
58206.3291  -43.14     g  19.96  NaN  T  P48+ZTF
58206.3376  -43.13     g  18.42  NaN  T  P48+ZTF
58206.3740  -43.10     g  18.82  NaN  T  P48+ZTF
58207.3085  -42.27     g  19.23  NaN  T  P48+ZTF
58207.3791  -42.21     g  18.68  NaN  T  P48+ZTF
58208.3038  -41.39     g  18.89  NaN  T  P48+ZTF
58210.2687  -39.66     g  15.40  NaN  T  P48+ZTF
58210.2894  -39.64     g  15.39  NaN  T  P48+ZTF
58210.2898  -39.64     g  19.61  NaN  T  P48+ZTF
58210.3373  -39.60     g  19.18  NaN  T  P48+ZTF
58210.3757  -39.56     g  19.47  NaN  T  P48+ZTF
58211.3365  -38.71     g  15.30  NaN  T  P48+ZTF
58214.2555  -36.13     g  18.93  NaN  T  P48+ZTF
58215.2672  -35.24     g  18.79  NaN  T  P48+ZTF
58229.2695  -22.87     g  17.44  NaN  T  P48+ZTF
58229.2769  -22.87     g  17.60  NaN  T  P48+ZTF
58229.2778  -22.86     g  17.56  NaN  T  P48+ZTF
58616.3043  319.03     g  20.70  NaN  T  P48+ZTF
58252.0977  -2.71     B  18.43  0.17  F  Swift+UVOT
58252.0977  -2.71     U  18.89  0.15  F  Swift+UVOT
58252.0195  -2.77  UVW1  20.47  0.22  F  Swift+UVOT
58252.0977  -2.71  UVW2  20.82  0.22  F  Swift+UVOT
58276.3477  18.72     B  19.14  0.24  F  Swift+UVOT
58276.3477  18.72     U  19.93  0.24  F  Swift+UVOT
58276.4844  18.84  UVM2  21.44  NaN  T  Swift+UVOT
58276.3477  18.72  UVW1  21.18  NaN  T  Swift+UVOT
58276.3516  18.72  UVW2  21.87  NaN  T  Swift+UVOT
58241.0400  -12.47     g  18.51  0.01  F  LT+IOO
58247.0600  -7.16     g  18.53  0.01  F  LT+IOO
58251.0500  -3.63     g  18.52  0.02  F  LT+IOO
58255.9900  0.73     g  18.51  0.02  F  LT+IOO
58258.0800  2.58     g  18.52  0.01  F  LT+IOO
58265.9400  9.52     g  18.57  0.01  F  LT+IOO
58280.0100  21.95     g  18.77  0.02  F  LT+IOO
58292.9900  33.42     g  18.94  0.05  F  LT+IOO
58299.9900  39.60     g  19.04  0.02  F  LT+IOO
58241.0400  -12.47     i  18.60  0.01  F  LT+IOO
58247.0700  -7.15     i  18.55  0.01  F  LT+IOO
58251.0500  -3.63     i  18.49  0.01  F  LT+IOO
58256.0000  0.74     i  18.47  0.01  F  LT+IOO
58258.0800  2.58     i  18.46  0.01  F  LT+IOO
58265.9500  9.53     i  18.39  0.01  F  LT+IOO
58280.0100  21.95     i  18.47  0.01  F  LT+IOO
58292.9900  33.42     i  18.49  0.02  F  LT+IOO
58299.9900  39.60     i  18.52  0.01  F  LT+IOO
58247.0600  -7.16     r  18.48  0.04  F  LT+IOO
58251.0500  -3.63     r  18.43  0.02  F  LT+IOO
58256.0000  0.74     r  18.39  0.02  F  LT+IOO
58258.0800  2.58     r  18.38  0.02  F  LT+IOO
58265.9400  9.52     r  18.37  0.01  F  LT+IOO
58280.0100  21.95     r  18.45  0.03  F  LT+IOO
58292.9900  33.42     r  18.52  0.02  F  LT+IOO
58299.9900  39.60     r  18.57  0.02  F  LT+IOO
58241.0400  -12.47     z  18.87  0.03  F  LT+IOO


==> ZTF18aajqcue_lc.txt <==
# MJD phase filter ab_mag mag_err upper_limit tel+inst
58218.2464  -46.53     r  20.39  0.24  F  P48+ZTF
58218.2848  -46.50     r  20.54  0.22  F  P48+ZTF
58218.3093  -46.47     r  20.54  0.19  F  P48+ZTF
58218.3328  -46.45     r  20.45  0.16  F  P48+ZTF
58218.3516  -46.44     r  20.71  0.20  F  P48+ZTF
58218.3740  -46.41     r  20.56  0.18  F  P48+ZTF
58218.3758  -46.41     r  20.41  0.16  F  P48+ZTF
58219.2679  -45.58     r  20.55  0.22  F  P48+ZTF
58219.3334  -45.52     r  20.29  0.16  F  P48+ZTF
58219.3371  -45.52     r  20.29  0.15  F  P48+ZTF
58219.3561  -45.50     r  20.51  0.18  F  P48+ZTF
58221.2756  -43.71     r  19.98  0.17  F  P48+ZTF
58222.2676  -42.79     r  20.09  0.18  F  P48+ZTF
58222.2884  -42.77     r  20.34  0.23  F  P48+ZTF
58222.2916  -42.76     r  20.07  0.17  F  P48+ZTF
58222.2973  -42.76     r  20.20  0.23  F  P48+ZTF
58222.2982  -42.76     r  20.20  0.20  F  P48+ZTF
58222.3288  -42.73     r  19.85  0.12  F  P48+ZTF
58222.3344  -42.72     r  20.04  0.14  F  P48+ZTF
58222.3549  -42.71     r  19.99  0.13  F  P48+ZTF
58224.2700  -40.92     r  19.93  0.15  F  P48+ZTF
58224.2732  -40.92     r  20.01  0.16  F  P48+ZTF
58226.2696  -39.06     r  19.83  0.12  F  P48+ZTF
58226.2846  -39.04     r  19.80  0.10  F  P48+ZTF
58226.2869  -39.04     r  19.93  0.12  F  P48+ZTF
58226.3084  -39.02     r  19.77  0.09  F  P48+ZTF
58226.3306  -39.00     r  19.68  0.09  F  P48+ZTF
58226.3529  -38.98     r  19.80  0.10  F  P48+ZTF
58227.2769  -38.12     r  19.51  0.09  F  P48+ZTF
58229.3645  -36.18     r  19.76  0.10  F  P48+ZTF
58230.2631  -35.34     r  19.53  0.11  F  P48+ZTF
58231.2823  -34.39     r  19.42  0.07  F  P48+ZTF
58231.3219  -34.35     r  19.48  0.09  F  P48+ZTF
58231.3417  -34.33     r  19.42  0.09  F  P48+ZTF
58231.3730  -34.30     r  19.35  0.08  F  P48+ZTF
58242.2706  -24.15     r  18.97  0.05  F  P48+ZTF
58242.2815  -24.14     r  19.04  0.06  F  P48+ZTF
58242.2824  -24.14     r  18.90  0.05  F  P48+ZTF
58242.3007  -24.12     r  18.97  0.05  F  P48+ZTF
58243.1775  -23.31     r  19.00  0.06  F  P48+ZTF
58243.2796  -23.21     r  18.89  0.05  F  P48+ZTF
58243.3051  -23.19     r  19.03  0.06  F  P48+ZTF
58244.1766  -22.38     r  19.11  0.07  F  P48+ZTF
58244.3179  -22.24     r  18.94  0.04  F  P48+ZTF
58246.2268  -20.47     r  18.96  0.05  F  P48+ZTF
58246.2423  -20.45     r  18.96  0.05  F  P48+ZTF
58246.2608  -20.43     r  18.88  0.05  F  P48+ZTF
58247.2447  -19.52     r  18.86  0.04  F  P48+ZTF
58247.2572  -19.51     r  18.87  0.04  F  P48+ZTF
58247.2911  -19.47     r  18.81  0.04  F  P48+ZTF
58248.2641  -18.57     r  18.79  0.04  F  P48+ZTF
58248.2784  -18.56     r  18.89  0.04  F  P48+ZTF
58248.2811  -18.55     r  18.91  0.04  F  P48+ZTF
58250.2271  -16.74     r  18.82  0.05  F  P48+ZTF
58254.1812  -13.06     r  18.79  0.04  F  P48+ZTF
58254.2025  -13.04     r  18.87  0.05  F  P48+ZTF
58255.2899  -12.02     r  18.63  0.04  F  P48+ZTF
58256.2679  -11.11     r  18.77  0.04  F  P48+ZTF
58257.2177  -10.23     r  18.83  0.05  F  P48+ZTF
58257.2472  -10.20     r  18.74  0.04  F  P48+ZTF
58257.2599  -10.19     r  18.67  0.04  F  P48+ZTF
58257.2849  -10.16     r  18.67  0.03  F  P48+ZTF
58257.3100  -10.14     r  18.73  0.04  F  P48+ZTF
58258.2011  -9.31     r  18.74  0.05  F  P48+ZTF
58258.2191  -9.29     r  18.76  0.04  F  P48+ZTF
58258.2200  -9.29     r  18.63  0.04  F  P48+ZTF
58258.2333  -9.28     r  18.67  0.04  F  P48+ZTF
58269.1724  0.91     r  18.59  0.04  F  P48+ZTF
58269.1980  0.93     r  18.52  0.04  F  P48+ZTF
58269.1989  0.93     r  18.59  0.05  F  P48+ZTF
58271.1748  2.78     r  18.67  0.05  F  P48+ZTF
58272.1737  3.71     r  18.64  0.04  F  P48+ZTF
58272.1760  3.71     r  18.56  0.04  F  P48+ZTF
58272.2987  3.82     r  18.55  0.04  F  P48+ZTF
58273.3437  4.80     r  18.64  0.04  F  P48+ZTF
58274.2068  5.60     r  18.55  0.03  F  P48+ZTF
58274.3074  5.69     r  18.63  0.04  F  P48+ZTF
58279.2613  10.31     r  18.65  0.04  F  P48+ZTF
58281.2052  12.12     r  18.52  0.03  F  P48+ZTF
58281.2258  12.14     r  18.62  0.03  F  P48+ZTF
58281.3220  12.23     r  18.57  0.04  F  P48+ZTF
58282.2226  13.07     r  18.63  0.04  F  P48+ZTF
58288.2606  18.69     r  18.54  0.04  F  P48+ZTF
58291.2424  21.47     r  18.59  0.05  F  P48+ZTF
58293.2427  23.33     r  18.61  0.06  F  P48+ZTF
58293.2679  23.36     r  18.57  0.06  F  P48+ZTF
58293.2909  23.38     r  18.61  0.06  F  P48+ZTF
58294.2400  24.26     r  18.44  0.04  F  P48+ZTF
58295.2432  25.20     r  18.50  0.04  F  P48+ZTF
58295.2605  25.21     r  18.61  0.06  F  P48+ZTF
58295.2772  25.23     r  18.66  0.07  F  P48+ZTF
58296.2423  26.13     r  18.70  0.07  F  P48+ZTF
58300.1860  29.80     r  18.77  0.05  F  P48+ZTF
58307.1802  36.32     r  18.96  0.06  F  P48+ZTF
58313.2267  41.95     r  19.18  0.07  F  P48+ZTF
58314.1760  42.84     r  19.13  0.08  F  P48+ZTF
58314.1769  42.84     r  19.18  0.08  F  P48+ZTF
58314.2055  42.86     r  19.26  0.08  F  P48+ZTF
58314.2120  42.87     r  19.17  0.07  F  P48+ZTF
58337.1978  64.28     r  19.58  0.11  F  P48+ZTF
58218.2833  -46.50     r  20.56  0.23  F  P48+ZTF
58218.3079  -46.48     r  20.47  0.18  F  P48+ZTF
58218.3318  -46.45     r  20.51  0.19  F  P48+ZTF
58218.3507  -46.44     r  21.10  0.31  F  P48+ZTF
58218.3824  -46.41     r  20.66  0.20  F  P48+ZTF
58218.4447  -46.35     r  20.67  0.26  F  P48+ZTF
58219.2853  -45.57     r  20.45  0.21  F  P48+ZTF
58219.3320  -45.52     r  20.30  0.15  F  P48+ZTF
58219.3381  -45.52     r  20.62  0.24  F  P48+ZTF
58219.3717  -45.49     r  20.45  0.21  F  P48+ZTF
58219.3755  -45.48     r  20.69  0.22  F  P48+ZTF
58219.3979  -45.46     r  20.32  0.18  F  P48+ZTF
58222.2968  -42.76     r  20.06  0.17  F  P48+ZTF
58222.2997  -42.76     r  20.26  0.20  F  P48+ZTF
58222.3136  -42.74     r  20.08  0.15  F  P48+ZTF
58222.3146  -42.74     r  20.15  0.16  F  P48+ZTF
58222.3354  -42.72     r  20.31  0.20  F  P48+ZTF
58222.3745  -42.69     r  20.00  0.13  F  P48+ZTF
58222.3924  -42.67     r  19.97  0.14  F  P48+ZTF
58222.4156  -42.65     r  20.19  0.18  F  P48+ZTF
58223.2998  -41.83     r  20.14  0.13  F  P48+ZTF
58223.4009  -41.73     r  20.36  0.19  F  P48+ZTF
58224.4208  -40.78     r  19.87  0.15  F  P48+ZTF
58226.2751  -39.05     r  19.81  0.11  F  P48+ZTF
58226.2761  -39.05     r  19.79  0.11  F  P48+ZTF
58226.3103  -39.02     r  19.96  0.10  F  P48+ZTF
58226.3236  -39.01     r  19.81  0.09  F  P48+ZTF
58226.3268  -39.01     r  19.98  0.11  F  P48+ZTF
58226.3524  -38.98     r  19.68  0.08  F  P48+ZTF
58226.3738  -38.96     r  19.92  0.11  F  P48+ZTF
58226.3946  -38.94     r  19.86  0.11  F  P48+ZTF
58227.2882  -38.11     r  19.69  0.12  F  P48+ZTF
58229.3650  -36.18     r  19.59  0.08  F  P48+ZTF
58229.3687  -36.17     r  19.54  0.09  F  P48+ZTF
58229.3827  -36.16     r  19.61  0.09  F  P48+ZTF
58230.2645  -35.34     r  19.51  0.10  F  P48+ZTF
58231.2838  -34.39     r  19.40  0.09  F  P48+ZTF
58231.3242  -34.35     r  19.53  0.10  F  P48+ZTF
58231.3468  -34.33     r  19.60  0.12  F  P48+ZTF
58231.3716  -34.31     r  19.51  0.11  F  P48+ZTF
58232.3627  -33.38     r  19.33  0.11  F  P48+ZTF
58243.2814  -23.21     r  18.95  0.05  F  P48+ZTF
58243.3037  -23.19     r  19.02  0.06  F  P48+ZTF
58243.3316  -23.16     r  19.05  0.06  F  P48+ZTF
58244.3050  -22.26     r  18.92  0.06  F  P48+ZTF
58244.3193  -22.24     r  19.01  0.07  F  P48+ZTF
58244.3381  -22.23     r  18.95  0.05  F  P48+ZTF
58246.2283  -20.46     r  18.95  0.05  F  P48+ZTF
58246.2446  -20.45     r  19.00  0.06  F  P48+ZTF
58246.2599  -20.44     r  18.88  0.05  F  P48+ZTF
58247.2466  -19.52     r  18.88  0.04  F  P48+ZTF
58247.2595  -19.50     r  18.90  0.04  F  P48+ZTF
58247.2893  -19.48     r  18.89  0.04  F  P48+ZTF
58248.2664  -18.57     r  18.88  0.05  F  P48+ZTF
58248.2834  -18.55     r  18.87  0.05  F  P48+ZTF
58248.3103  -18.53     r  18.84  0.05  F  P48+ZTF
58250.2276  -16.74     r  18.92  0.06  F  P48+ZTF
58255.2691  -12.04     r  18.77  0.05  F  P48+ZTF
58255.2880  -12.02     r  18.69  0.05  F  P48+ZTF
58255.2894  -12.02     r  18.71  0.05  F  P48+ZTF
58256.2660  -11.11     r  18.77  0.05  F  P48+ZTF
58257.2182  -10.23     r  18.71  0.04  F  P48+ZTF
58257.2481  -10.20     r  18.75  0.04  F  P48+ZTF
58257.2576  -10.19     r  18.65  0.04  F  P48+ZTF
58257.2877  -10.16     r  18.70  0.04  F  P48+ZTF
58257.3076  -10.14     r  18.80  0.05  F  P48+ZTF
58257.3298  -10.12     r  18.67  0.04  F  P48+ZTF
58258.2246  -9.29     r  18.70  0.04  F  P48+ZTF
58258.2360  -9.28     r  18.67  0.04  F  P48+ZTF
58258.2693  -9.25     r  18.71  0.04  F  P48+ZTF
58261.3209  -6.40     r  18.76  0.06  F  P48+ZTF
58262.3053  -5.49     r  18.66  0.05  F  P48+ZTF
58262.3182  -5.48     r  18.56  0.05  F  P48+ZTF
58269.1715  0.91     r  18.60  0.04  F  P48+ZTF
58269.1998  0.94     r  18.56  0.04  F  P48+ZTF
58269.2008  0.94     r  18.67  0.05  F  P48+ZTF
58271.1729  2.77     r  18.63  0.04  F  P48+ZTF
58272.1732  3.71     r  18.60  0.04  F  P48+ZTF
58272.2884  3.81     r  18.54  0.04  F  P48+ZTF
58272.2893  3.81     r  18.61  0.04  F  P48+ZTF
58272.2992  3.82     r  18.66  0.04  F  P48+ZTF
58273.3265  4.78     r  18.59  0.04  F  P48+ZTF
58274.2086  5.60     r  18.53  0.03  F  P48+ZTF
58274.3069  5.69     r  18.56  0.03  F  P48+ZTF
58274.3209  5.71     r  18.64  0.04  F  P48+ZTF
58276.2847  7.54     r  18.59  0.03  F  P48+ZTF
58277.2501  8.44     r  18.55  0.03  F  P48+ZTF
58277.2664  8.45     r  18.63  0.03  F  P48+ZTF
58278.2503  9.37     r  18.56  0.04  F  P48+ZTF
58278.2588  9.38     r  18.48  0.03  F  P48+ZTF
58278.2879  9.40     r  18.56  0.04  F  P48+ZTF
58279.2475  10.30     r  18.52  0.03  F  P48+ZTF
58279.2608  10.31     r  18.55  0.03  F  P48+ZTF
58279.2623  10.31     r  18.58  0.03  F  P48+ZTF
58279.2882  10.33     r  18.50  0.03  F  P48+ZTF
58280.1941  11.18     r  18.57  0.03  F  P48+ZTF
58280.3023  11.28     r  18.54  0.03  F  P48+ZTF
58280.3211  11.30     r  18.53  0.03  F  P48+ZTF
58282.2249  13.07     r  18.56  0.03  F  P48+ZTF
58283.2079  13.99     r  18.50  0.03  F  P48+ZTF
58283.2219  14.00     r  18.55  0.03  F  P48+ZTF
58283.3222  14.09     r  18.54  0.03  F  P48+ZTF
58284.1760  14.89     r  18.57  0.04  F  P48+ZTF
58284.1954  14.91     r  18.51  0.03  F  P48+ZTF
58286.2897  16.86     r  18.63  0.03  F  P48+ZTF
58286.3021  16.87     r  18.66  0.03  F  P48+ZTF
58286.3219  16.89     r  18.73  0.04  F  P48+ZTF
58288.2410  18.67     r  18.56  0.04  F  P48+ZTF
58288.2419  18.68     r  18.56  0.03  F  P48+ZTF
58288.2620  18.69     r  18.57  0.03  F  P48+ZTF
58288.2787  18.71     r  18.63  0.04  F  P48+ZTF
58289.2272  19.59     r  18.55  0.04  F  P48+ZTF
58289.2361  19.60     r  18.53  0.04  F  P48+ZTF
58289.2553  19.62     r  18.68  0.05  F  P48+ZTF
58291.2462  21.47     r  18.53  0.05  F  P48+ZTF
58291.2608  21.49     r  18.59  0.04  F  P48+ZTF
58291.2617  21.49     r  18.64  0.05  F  P48+ZTF
58291.2785  21.50     r  18.57  0.05  F  P48+ZTF
58292.2447  22.40     r  18.57  0.05  F  P48+ZTF
58292.2571  22.42     r  18.64  0.05  F  P48+ZTF
58292.2841  22.44     r  18.55  0.05  F  P48+ZTF
58293.2422  23.33     r  18.64  0.05  F  P48+ZTF
58293.2674  23.36     r  18.57  0.05  F  P48+ZTF
58293.2904  23.38     r  18.54  0.06  F  P48+ZTF
58294.2409  24.26     r  18.53  0.04  F  P48+ZTF
58294.2559  24.28     r  18.54  0.04  F  P48+ZTF
58294.2654  24.29     r  18.57  0.05  F  P48+ZTF
58294.2782  24.30     r  18.55  0.05  F  P48+ZTF
58295.2437  25.20     r  18.42  0.04  F  P48+ZTF
58295.2582  25.21     r  18.61  0.05  F  P48+ZTF
58295.2786  25.23     r  18.64  0.05  F  P48+ZTF
58296.2427  26.13     r  18.64  0.06  F  P48+ZTF
58298.2609  28.01     r  18.56  0.05  F  P48+ZTF
58298.2818  28.03     r  18.64  0.07  F  P48+ZTF
58300.1879  29.80     r  18.66  0.04  F  P48+ZTF
58306.1805  35.39     r  19.17  0.08  F  P48+ZTF
58316.2371  44.76     r  19.17  0.07  F  P48+ZTF
58319.2240  47.54     r  19.23  0.10  F  P48+ZTF
58319.2249  47.54     r  19.30  0.11  F  P48+ZTF
58319.2325  47.55     r  19.26  0.11  F  P48+ZTF
58319.2590  47.57     r  19.29  0.09  F  P48+ZTF
58321.2173  49.40     r  19.27  0.11  F  P48+ZTF
58321.2386  49.42     r  19.13  0.08  F  P48+ZTF
58321.2594  49.44     r  19.21  0.11  F  P48+ZTF
58331.1823  58.68     r  19.29  0.07  F  P48+ZTF
58334.1612  61.46     r  19.26  0.09  F  P48+ZTF
58337.1987  64.28     r  19.45  0.08  F  P48+ZTF
58344.1824  70.79     r  19.54  0.10  F  P48+ZTF
58351.1487  77.28     r  19.98  0.16  F  P48+ZTF
58369.1322  94.03     r  20.37  0.26  F  P48+ZTF
58377.1405  101.50     r  20.18  0.20  F  P48+ZTF
58221.2659  -43.72     r  20.73  0.35  F  P48+ZTF
58222.2680  -42.79     r  20.32  0.20  F  P48+ZTF
58222.2879  -42.77     r  20.52  0.21  F  P48+ZTF
58222.2978  -42.76     r  20.20  0.20  F  P48+ZTF
58222.3283  -42.73     r  20.11  0.15  F  P48+ZTF
58222.3749  -42.69     r  20.08  0.12  F  P48+ZTF
58223.4004  -41.73     r  20.08  0.11  F  P48+ZTF
58224.2408  -40.95     r  19.83  0.13  F  P48+ZTF
58224.2704  -40.92     r  19.94  0.12  F  P48+ZTF
58224.2728  -40.92     r  20.02  0.14  F  P48+ZTF
58224.2956  -40.90     r  19.93  0.16  F  P48+ZTF
58226.2692  -39.06     r  19.82  0.09  F  P48+ZTF
58226.2841  -39.05     r  19.92  0.11  F  P48+ZTF
58226.3089  -39.02     r  19.84  0.08  F  P48+ZTF
58226.3296  -39.00     r  19.85  0.08  F  P48+ZTF
58227.2649  -38.13     r  19.73  0.11  F  P48+ZTF
58227.2877  -38.11     r  19.71  0.09  F  P48+ZTF
58230.2635  -35.34     r  19.46  0.07  F  P48+ZTF
58231.2639  -34.41     r  19.38  0.07  F  P48+ZTF
58231.3215  -34.35     r  19.48  0.08  F  P48+ZTF
58231.3463  -34.33     r  19.65  0.11  F  P48+ZTF
58231.3711  -34.31     r  19.55  0.09  F  P48+ZTF
58242.2997  -24.12     r  18.94  0.04  F  P48+ZTF
58242.3284  -24.10     r  18.87  0.04  F  P48+ZTF
58242.3294  -24.10     r  18.89  0.04  F  P48+ZTF
58243.1780  -23.31     r  19.06  0.06  F  P48+ZTF
58243.2800  -23.21     r  19.06  0.05  F  P48+ZTF
58243.3041  -23.19     r  18.92  0.04  F  P48+ZTF
58244.3027  -22.26     r  18.88  0.05  F  P48+ZTF
58244.3376  -22.23     r  18.89  0.04  F  P48+ZTF
58246.2273  -20.47     r  18.85  0.04  F  P48+ZTF
58246.2418  -20.45     r  18.88  0.04  F  P48+ZTF
58248.2650  -18.57     r  18.82  0.04  F  P48+ZTF
58248.2788  -18.55     r  18.83  0.04  F  P48+ZTF
58248.2830  -18.55     r  18.81  0.04  F  P48+ZTF
58248.3123  -18.52     r  18.82  0.04  F  P48+ZTF
58255.2876  -12.03     r  18.74  0.03  F  P48+ZTF
58258.2196  -9.29     r  18.77  0.04  F  P48+ZTF
58262.3049  -5.49     r  18.76  0.06  F  P48+ZTF
58269.1720  0.91     r  18.64  0.04  F  P48+ZTF
58269.1975  0.93     r  18.58  0.04  F  P48+ZTF
58271.1743  2.78     r  18.63  0.03  F  P48+ZTF
58276.2851  7.54     r  18.58  0.03  F  P48+ZTF
58279.2627  10.31     r  18.45  0.03  F  P48+ZTF
58282.2254  13.07     r  18.52  0.03  F  P48+ZTF
58288.2615  18.69     r  18.49  0.03  F  P48+ZTF
58291.2467  21.48     r  18.55  0.04  F  P48+ZTF
58292.2442  22.40     r  18.58  0.04  F  P48+ZTF
58292.2576  22.42     r  18.59  0.04  F  P48+ZTF
58292.2837  22.44     r  18.62  0.04  F  P48+ZTF
58294.2404  24.26     r  18.47  0.03  F  P48+ZTF
58295.2442  25.20     r  18.54  0.04  F  P48+ZTF
58295.2616  25.22     r  18.52  0.04  F  P48+ZTF
58295.2790  25.23     r  18.64  0.05  F  P48+ZTF
58306.1809  35.39     r  19.00  0.06  F  P48+ZTF
58312.2015  41.00     r  19.16  0.06  F  P48+ZTF
58316.2366  44.76     r  19.13  0.06  F  P48+ZTF
58319.2162  47.53     r  19.23  0.10  F  P48+ZTF
58319.2340  47.55     r  19.23  0.09  F  P48+ZTF
58319.2605  47.57     r  19.29  0.07  F  P48+ZTF
58321.2177  49.40     r  19.23  0.08  F  P48+ZTF
58334.1607  61.45     r  19.33  0.09  F  P48+ZTF
58337.1974  64.28     r  19.77  0.09  F  P48+ZTF
58348.1947  74.53     r  19.72  0.13  F  P48+ZTF
58351.1492  77.28     r  19.99  0.14  F  P48+ZTF
58351.1511  77.28     r  19.91  0.12  F  P48+ZTF
58351.1803  77.31     r  19.96  0.14  F  P48+ZTF
58361.1442  86.59     r  20.35  0.18  F  P48+ZTF
58365.1407  90.32     r  20.26  0.16  F  P48+ZTF
58368.1409  93.11     r  20.29  0.15  F  P48+ZTF
58369.1327  94.04     r  20.32  0.19  F  P48+ZTF
58369.1600  94.06     r  19.91  0.11  F  P48+ZTF
58229.2816  -36.25     g  20.32  0.15  F  P48+ZTF
58229.3050  -36.23     g  20.25  0.13  F  P48+ZTF
58229.3060  -36.23     g  20.23  0.13  F  P48+ZTF
58229.3323  -36.21     g  20.29  0.13  F  P48+ZTF
58230.3479  -35.26     g  20.20  0.12  F  P48+ZTF
58230.3716  -35.24     g  20.27  0.12  F  P48+ZTF
58232.2799  -33.46     g  20.00  0.16  F  P48+ZTF
58242.2174  -24.20     g  19.76  0.09  F  P48+ZTF
58242.2457  -24.18     g  19.86  0.09  F  P48+ZTF
58242.2475  -24.17     g  19.56  0.07  F  P48+ZTF
58243.2203  -23.27     g  19.88  0.09  F  P48+ZTF
58243.2437  -23.25     g  19.81  0.08  F  P48+ZTF
58243.2638  -23.23     g  19.81  0.08  F  P48+ZTF
58244.2206  -22.34     g  19.68  0.07  F  P48+ZTF
58246.3028  -20.40     g  19.55  0.06  F  P48+ZTF
58246.3309  -20.37     g  19.67  0.06  F  P48+ZTF
58247.2039  -19.56     g  19.60  0.06  F  P48+ZTF
58247.3058  -19.46     g  19.65  0.05  F  P48+ZTF
58247.3318  -19.44     g  19.59  0.05  F  P48+ZTF
58248.1911  -18.64     g  19.57  0.06  F  P48+ZTF
58248.2197  -18.61     g  19.69  0.07  F  P48+ZTF
58248.2215  -18.61     g  19.64  0.06  F  P48+ZTF
58248.3325  -18.50     g  19.60  0.06  F  P48+ZTF
58249.1964  -17.70     g  19.49  0.05  F  P48+ZTF
58250.2054  -16.76     g  19.82  0.12  F  P48+ZTF
58255.1792  -12.13     g  19.61  0.08  F  P48+ZTF
58255.2066  -12.10     g  19.41  0.05  F  P48+ZTF
58255.2257  -12.08     g  19.44  0.05  F  P48+ZTF
58255.2275  -12.08     g  19.35  0.05  F  P48+ZTF
58258.1823  -9.33     g  19.53  0.07  F  P48+ZTF
58258.2884  -9.23     g  19.49  0.06  F  P48+ZTF
58258.2893  -9.23     g  19.41  0.05  F  P48+ZTF
58258.3055  -9.21     g  19.41  0.05  F  P48+ZTF
58262.2319  -5.56     g  19.39  0.07  F  P48+ZTF
58263.2751  -4.58     g  19.30  0.06  F  P48+ZTF
58272.2015  3.73     g  19.43  0.06  F  P48+ZTF
58272.2189  3.75     g  19.39  0.05  F  P48+ZTF
58272.2208  3.75     g  19.42  0.05  F  P48+ZTF
58272.2366  3.76     g  19.35  0.05  F  P48+ZTF
58273.2484  4.71     g  19.44  0.06  F  P48+ZTF
58273.2590  4.72     g  19.29  0.05  F  P48+ZTF
58274.2419  5.63     g  19.38  0.04  F  P48+ZTF
58274.2620  5.65     g  19.39  0.05  F  P48+ZTF
58274.2795  5.67     g  19.37  0.05  F  P48+ZTF
58276.2470  7.50     g  19.37  0.05  F  P48+ZTF
58279.2253  10.28     g  19.35  0.05  F  P48+ZTF
58281.2892  12.20     g  19.29  0.06  F  P48+ZTF
58282.2658  13.11     g  19.42  0.05  F  P48+ZTF
58288.2046  18.64     g  19.40  0.07  F  P48+ZTF
58293.1815  23.28     g  19.48  0.12  F  P48+ZTF
58293.1939  23.29     g  19.28  0.13  F  P48+ZTF
58293.2126  23.31     g  19.34  0.11  F  P48+ZTF
58300.2233  29.84     g  19.56  0.11  F  P48+ZTF
58303.2187  32.63     g  19.81  0.08  F  P48+ZTF
58307.2226  36.36     g  20.07  0.10  F  P48+ZTF
58313.2390  41.96     g  20.01  0.12  F  P48+ZTF
58314.2343  42.89     g  20.19  0.14  F  P48+ZTF
58314.2352  42.89     g  20.09  0.13  F  P48+ZTF
58331.2530  58.75     g  20.52  0.34  F  P48+ZTF
58334.1811  61.47     g  20.35  0.15  F  P48+ZTF
58337.1763  64.26     g  20.42  0.15  F  P48+ZTF
58345.1810  71.72     g  20.79  0.33  F  P48+ZTF
58227.3227  -38.08     g  20.55  0.19  F  P48+ZTF
58227.3495  -38.05     g  20.58  0.20  F  P48+ZTF
58229.2878  -36.25     g  20.51  0.17  F  P48+ZTF
58229.3036  -36.23     g  20.34  0.13  F  P48+ZTF
58229.3083  -36.23     g  20.44  0.14  F  P48+ZTF
58229.3291  -36.21     g  20.43  0.14  F  P48+ZTF
58230.3469  -35.26     g  20.25  0.12  F  P48+ZTF
58230.3711  -35.24     g  20.16  0.11  F  P48+ZTF
58231.3925  -34.29     g  19.97  0.09  F  P48+ZTF
58232.2822  -33.46     g  20.18  0.18  F  P48+ZTF
58233.3031  -32.51     g  20.47  0.21  F  P48+ZTF
58242.2207  -24.20     g  19.59  0.07  F  P48+ZTF
58242.4037  -24.03     g  19.72  0.13  F  P48+ZTF
58243.2245  -23.26     g  19.67  0.07  F  P48+ZTF
58243.2419  -23.25     g  19.77  0.08  F  P48+ZTF
58243.2614  -23.23     g  19.65  0.07  F  P48+ZTF
58244.2833  -22.28     g  19.77  0.07  F  P48+ZTF
58246.3075  -20.39     g  19.63  0.08  F  P48+ZTF
58246.3295  -20.37     g  19.81  0.08  F  P48+ZTF
58246.3513  -20.35     g  19.56  0.06  F  P48+ZTF
58247.3090  -19.46     g  19.69  0.06  F  P48+ZTF
58247.3303  -19.44     g  19.62  0.06  F  P48+ZTF
58247.3520  -19.42     g  19.55  0.05  F  P48+ZTF
58248.2188  -18.61     g  19.57  0.06  F  P48+ZTF
58248.3228  -18.51     g  19.65  0.07  F  P48+ZTF
58248.3311  -18.51     g  19.54  0.06  F  P48+ZTF
58248.3387  -18.50     g  19.47  0.05  F  P48+ZTF
58249.1936  -17.70     g  19.60  0.07  F  P48+ZTF
58249.2207  -17.68     g  19.36  0.05  F  P48+ZTF
58249.3421  -17.56     g  19.62  0.08  F  P48+ZTF
58255.2220  -12.09     g  19.48  0.06  F  P48+ZTF
58255.2229  -12.09     g  19.44  0.05  F  P48+ZTF
58255.3431  -11.97     g  19.46  0.06  F  P48+ZTF
58258.2800  -9.24     g  19.47  0.06  F  P48+ZTF
58258.2827  -9.23     g  19.44  0.06  F  P48+ZTF
58258.3051  -9.21     g  19.41  0.05  F  P48+ZTF
58258.3298  -9.19     g  19.47  0.05  F  P48+ZTF
58272.2175  3.75     g  19.29  0.05  F  P48+ZTF
58272.2371  3.77     g  19.35  0.05  F  P48+ZTF
58272.2394  3.77     g  19.38  0.05  F  P48+ZTF
58272.2692  3.80     g  19.41  0.06  F  P48+ZTF
58273.2498  4.71     g  19.31  0.05  F  P48+ZTF
58273.2609  4.72     g  19.37  0.05  F  P48+ZTF
58273.2791  4.74     g  19.35  0.05  F  P48+ZTF
58274.2433  5.63     g  19.30  0.04  F  P48+ZTF
58274.2625  5.65     g  19.33  0.04  F  P48+ZTF
58274.2799  5.67     g  19.41  0.04  F  P48+ZTF
58276.2287  7.48     g  19.30  0.04  F  P48+ZTF
58276.2465  7.50     g  19.26  0.04  F  P48+ZTF
58276.2617  7.51     g  19.36  0.05  F  P48+ZTF
58276.2633  7.52     g  19.33  0.04  F  P48+ZTF
58277.1968  8.39     g  19.31  0.05  F  P48+ZTF
58277.2272  8.41     g  19.33  0.05  F  P48+ZTF
58277.3260  8.51     g  19.37  0.06  F  P48+ZTF
58278.2053  9.33     g  19.33  0.06  F  P48+ZTF
58278.2180  9.34     g  19.33  0.05  F  P48+ZTF
58278.3444  9.46     g  19.32  0.05  F  P48+ZTF
58279.1954  10.25     g  19.33  0.05  F  P48+ZTF
58279.2262  10.28     g  19.32  0.05  F  P48+ZTF
58279.2280  10.28     g  19.24  0.05  F  P48+ZTF
58280.2253  11.21     g  19.35  0.05  F  P48+ZTF
58280.2435  11.22     g  19.29  0.05  F  P48+ZTF
58280.2613  11.24     g  19.34  0.05  F  P48+ZTF
58283.2455  14.02     g  19.29  0.04  F  P48+ZTF
58283.2783  14.05     g  19.33  0.05  F  P48+ZTF
58283.3001  14.07     g  19.26  0.05  F  P48+ZTF
58284.2256  14.93     g  19.33  0.05  F  P48+ZTF
58284.2413  14.95     g  19.30  0.05  F  P48+ZTF
58284.2675  14.97     g  19.33  0.05  F  P48+ZTF
58286.2416  16.81     g  19.37  0.05  F  P48+ZTF
58286.2572  16.83     g  19.40  0.05  F  P48+ZTF
58288.2065  18.64     g  19.44  0.07  F  P48+ZTF
58288.2237  18.66     g  19.39  0.06  F  P48+ZTF
58288.2246  18.66     g  19.46  0.07  F  P48+ZTF
58288.3487  18.78     g  19.44  0.06  F  P48+ZTF
58289.1846  19.55     g  19.42  0.08  F  P48+ZTF
58289.1964  19.56     g  19.37  0.07  F  P48+ZTF
58289.3637  19.72     g  19.40  0.07  F  P48+ZTF
58292.2034  22.37     g  19.40  0.08  F  P48+ZTF
58292.2260  22.39     g  19.35  0.08  F  P48+ZTF
58292.3418  22.50     g  19.46  0.11  F  P48+ZTF
58293.1829  23.28     g  19.41  0.10  F  P48+ZTF
58293.1953  23.29     g  19.34  0.09  F  P48+ZTF
58293.2135  23.31     g  19.44  0.12  F  P48+ZTF
58294.1861  24.21     g  19.16  0.07  F  P48+ZTF
58294.2031  24.23     g  19.42  0.09  F  P48+ZTF
58294.2040  24.23     g  19.43  0.10  F  P48+ZTF
58294.2266  24.25     g  19.31  0.09  F  P48+ZTF
58298.1841  27.94     g  19.53  0.12  F  P48+ZTF
58300.1996  29.82     g  19.52  0.06  F  P48+ZTF
58303.2072  32.62     g  19.86  0.07  F  P48+ZTF
58306.2260  35.43     g  20.21  0.14  F  P48+ZTF
58316.1742  44.70     g  20.18  0.16  F  P48+ZTF
58316.1769  44.70     g  20.23  0.20  F  P48+ZTF
58319.1831  47.50     g  20.04  0.20  F  P48+ZTF
58319.2051  47.52     g  20.24  0.22  F  P48+ZTF
58319.2060  47.52     g  20.08  0.19  F  P48+ZTF
58321.1812  49.36     g  19.84  0.25  F  P48+ZTF
58321.1991  49.38     g  20.17  0.27  F  P48+ZTF
58334.1826  61.47     g  20.66  0.21  F  P48+ZTF
58337.1754  64.26     g  20.39  0.15  F  P48+ZTF
58344.1664  70.78     g  20.78  0.28  F  P48+ZTF
58347.2026  73.60     g  20.80  0.34  F  P48+ZTF
58362.1935  87.57     g  20.95  0.35  F  P48+ZTF
58366.2064  91.31     g  20.95  0.34  F  P48+ZTF
58229.2830  -36.25     g  20.43  0.16  F  P48+ZTF
58229.3055  -36.23     g  20.34  0.13  F  P48+ZTF
58230.3233  -35.28     g  20.02  0.15  F  P48+ZTF
58230.3465  -35.26     g  20.43  0.13  F  P48+ZTF
58230.3492  -35.26     g  20.18  0.10  F  P48+ZTF
58230.3688  -35.24     g  20.08  0.08  F  P48+ZTF
58231.3921  -34.29     g  20.12  0.09  F  P48+ZTF
58232.2803  -33.46     g  20.00  0.12  F  P48+ZTF
58233.3012  -32.51     g  20.02  0.12  F  P48+ZTF
58242.2169  -24.20     g  19.81  0.08  F  P48+ZTF
58242.2461  -24.17     g  19.86  0.07  F  P48+ZTF
58242.3832  -24.05     g  19.68  0.10  F  P48+ZTF
58242.3842  -24.05     g  19.80  0.13  F  P48+ZTF
58243.2207  -23.27     g  19.70  0.08  F  P48+ZTF
58243.2433  -23.25     g  19.67  0.06  F  P48+ZTF
58243.2643  -23.23     g  19.84  0.07  F  P48+ZTF
58244.2201  -22.34     g  19.69  0.07  F  P48+ZTF
58246.3070  -20.39     g  19.59  0.05  F  P48+ZTF
58246.3291  -20.37     g  19.57  0.05  F  P48+ZTF
58246.3518  -20.35     g  19.60  0.06  F  P48+ZTF
58248.2192  -18.61     g  19.54  0.06  F  P48+ZTF
58248.2201  -18.61     g  19.71  0.06  F  P48+ZTF
58248.3232  -18.51     g  19.49  0.05  F  P48+ZTF
58248.3392  -18.50     g  19.55  0.06  F  P48+ZTF
58255.1787  -12.13     g  19.62  0.06  F  P48+ZTF
58255.2061  -12.10     g  19.47  0.06  F  P48+ZTF
58255.2262  -12.08     g  19.46  0.05  F  P48+ZTF
58255.2271  -12.08     g  19.53  0.05  F  P48+ZTF
58258.1809  -9.33     g  19.46  0.06  F  P48+ZTF
58270.2482  1.91     g  19.25  0.08  F  P48+ZTF
58272.2185  3.75     g  19.41  0.05  F  P48+ZTF
58276.2621  7.52     g  19.32  0.04  F  P48+ZTF
58279.2257  10.28     g  19.38  0.04  F  P48+ZTF
58282.2663  13.11     g  19.34  0.04  F  P48+ZTF
58288.2242  18.66     g  19.35  0.05  F  P48+ZTF
58292.2039  22.37     g  19.25  0.07  F  P48+ZTF
58292.2264  22.39     g  19.43  0.08  F  P48+ZTF
58292.3423  22.50     g  19.43  0.10  F  P48+ZTF
58294.2036  24.23     g  19.31  0.08  F  P48+ZTF
58300.2237  29.84     g  19.55  0.09  F  P48+ZTF
58303.2077  32.62     g  19.77  0.05  F  P48+ZTF
58306.2256  35.43     g  20.06  0.10  F  P48+ZTF
58316.1764  44.70     g  20.59  0.27  F  P48+ZTF
58319.2055  47.52     g  20.11  0.19  F  P48+ZTF
58321.1807  49.36     g  20.10  0.24  F  P48+ZTF
58331.2535  58.75     g  19.96  0.20  T  P48+ZTF
58334.1821  61.47     g  20.46  0.13  T  P48+ZTF
58337.1767  64.26     g  20.54  0.12  T  P48+ZTF
58345.1815  71.72     g  20.84  0.23  T  P48+ZTF
58349.1511  75.42     g  20.60  0.25  T  P48+ZTF
58349.1754  75.44     g  21.03  0.34  T  P48+ZTF
58349.1977  75.46     g  20.55  0.24  T  P48+ZTF
58272.0500  3.59     g  19.34  0.04  F  LT+IOO
58292.0700  22.24     g  19.31  0.05  F  LT+IOO
58299.0500  28.74     g  19.41  0.08  F  LT+IOO
58272.0600  3.60     i  18.35  0.03  F  LT+IOO
58292.0700  22.24     i  18.32  0.01  F  LT+IOO
58299.0500  28.74     i  18.27  0.04  F  LT+IOO
58272.0500  3.59     r  18.69  0.01  F  LT+IOO
58292.0700  22.24     r  18.66  0.01  F  LT+IOO
58299.0500  28.74     r  18.71  0.04  F  LT+IOO
58272.0600  3.60     z  18.27  0.04  F  LT+IOO
58292.0700  22.24     z  18.20  0.01  F  LT+IOO
58299.0500  28.74     z  18.08  0.08  F  LT+IOO


==> ZTF18aapgrxo_lc.txt <==
# MJD phase filter ab_mag mag_err upper_limit tel+inst
58249.4034  -24.74     r  19.34  0.08  F  P48+ZTF
58249.4290  -24.72     r  19.35  0.08  F  P48+ZTF
58249.4640  -24.70     r  19.49  0.10  F  P48+ZTF
58252.3834  -22.41     r  19.03  0.03  F  P48+ZTF
58252.4107  -22.38     r  19.04  0.04  F  P48+ZTF
58252.4116  -22.38     r  19.07  0.04  F  P48+ZTF
58252.4907  -22.32     r  19.08  0.06  F  P48+ZTF
58254.4728  -20.77     r  18.94  0.04  F  P48+ZTF
58255.3285  -20.09     r  18.88  0.04  F  P48+ZTF
58255.4473  -20.00     r  18.87  0.03  F  P48+ZTF
58255.4482  -20.00     r  18.95  0.04  F  P48+ZTF
58255.4738  -19.98     r  18.91  0.04  F  P48+ZTF
58256.4311  -19.23     r  18.90  0.03  F  P48+ZTF
58256.4484  -19.22     r  18.88  0.03  F  P48+ZTF
58256.4737  -19.20     r  18.91  0.03  F  P48+ZTF
58257.3457  -18.51     r  18.90  0.04  F  P48+ZTF
58257.3923  -18.48     r  18.97  0.04  F  P48+ZTF
58257.4103  -18.46     r  18.91  0.04  F  P48+ZTF
58257.4281  -18.45     r  18.95  0.04  F  P48+ZTF
58257.4492  -18.43     r  18.88  0.03  F  P48+ZTF
58258.4322  -17.66     r  18.95  0.05  F  P48+ZTF
58258.4500  -17.65     r  18.89  0.04  F  P48+ZTF
58261.3415  -15.38     r  18.85  0.06  F  P48+ZTF
58262.3424  -14.59     r  18.82  0.06  F  P48+ZTF
58263.3836  -13.77     r  18.96  0.08  F  P48+ZTF
58263.4329  -13.74     r  18.86  0.05  F  P48+ZTF
58272.4521  -6.66     r  18.55  0.04  F  P48+ZTF
58274.3003  -5.21     r  18.60  0.03  F  P48+ZTF
58274.3280  -5.19     r  18.58  0.03  F  P48+ZTF
58274.3412  -5.18     r  18.60  0.03  F  P48+ZTF
58275.3745  -4.37     r  18.59  0.03  F  P48+ZTF
58275.3936  -4.35     r  18.68  0.03  F  P48+ZTF
58275.3945  -4.35     r  18.61  0.03  F  P48+ZTF
58275.4134  -4.33     r  18.61  0.03  F  P48+ZTF
58276.3276  -3.62     r  18.62  0.03  F  P48+ZTF
58276.4283  -3.54     r  18.65  0.03  F  P48+ZTF
58276.4572  -3.52     r  18.67  0.04  F  P48+ZTF
58277.3901  -2.78     r  18.59  0.03  F  P48+ZTF
58277.4037  -2.77     r  18.58  0.03  F  P48+ZTF
58277.4355  -2.75     r  18.61  0.03  F  P48+ZTF
58278.3011  -2.07     r  18.63  0.03  F  P48+ZTF
58278.3214  -2.05     r  18.63  0.03  F  P48+ZTF
58278.3295  -2.05     r  18.66  0.03  F  P48+ZTF
58278.4558  -1.95     r  18.62  0.03  F  P48+ZTF
58279.3937  -1.21     r  18.66  0.03  F  P48+ZTF
58279.4117  -1.20     r  18.69  0.04  F  P48+ZTF
58280.3292  -0.48     r  18.62  0.03  F  P48+ZTF
58280.3464  -0.46     r  18.53  0.02  F  P48+ZTF
58280.3662  -0.45     r  18.61  0.03  F  P48+ZTF
58281.3367  0.31     r  18.63  0.03  F  P48+ZTF
58281.3632  0.33     r  18.60  0.02  F  P48+ZTF
58281.3641  0.33     r  18.59  0.02  F  P48+ZTF
58282.3282  1.09     r  18.61  0.03  F  P48+ZTF
58282.3500  1.11     r  18.66  0.03  F  P48+ZTF
58282.4467  1.18     r  18.62  0.03  F  P48+ZTF
58283.3522  1.89     r  18.59  0.03  F  P48+ZTF
58283.3608  1.90     r  18.65  0.03  F  P48+ZTF
58283.3941  1.93     r  18.61  0.03  F  P48+ZTF
58284.3088  2.65     r  18.65  0.04  F  P48+ZTF
58284.3266  2.66     r  18.58  0.03  F  P48+ZTF
58284.3445  2.67     r  18.64  0.03  F  P48+ZTF
58284.3454  2.67     r  18.61  0.03  F  P48+ZTF
58285.3154  3.44     r  18.62  0.03  F  P48+ZTF
58285.3853  3.49     r  18.59  0.02  F  P48+ZTF
58285.4160  3.51     r  18.63  0.02  F  P48+ZTF
58286.3097  4.22     r  18.63  0.03  F  P48+ZTF
58286.3318  4.23     r  18.70  0.03  F  P48+ZTF
58287.3287  5.02     r  18.65  0.03  F  P48+ZTF
58287.4548  5.11     r  18.65  0.03  F  P48+ZTF
58287.4558  5.11     r  18.65  0.03  F  P48+ZTF
58288.3113  5.79     r  18.62  0.03  F  P48+ZTF
58288.3262  5.80     r  18.64  0.03  F  P48+ZTF
58288.4494  5.89     r  18.78  0.04  F  P48+ZTF
58289.3314  6.59     r  18.70  0.03  F  P48+ZTF
58289.4464  6.68     r  18.68  0.03  F  P48+ZTF
58290.3527  7.39     r  18.62  0.03  F  P48+ZTF
58290.3598  7.39     r  18.68  0.03  F  P48+ZTF
58290.3914  7.42     r  18.68  0.03  F  P48+ZTF
58290.3923  7.42     r  18.65  0.03  F  P48+ZTF
58291.2884  8.12     r  18.65  0.04  F  P48+ZTF
58291.3106  8.14     r  18.68  0.04  F  P48+ZTF
58291.3229  8.15     r  18.69  0.04  F  P48+ZTF
58292.2756  8.90     r  18.64  0.04  F  P48+ZTF
58292.3077  8.92     r  18.65  0.03  F  P48+ZTF
58292.3244  8.94     r  18.70  0.03  F  P48+ZTF
58293.2762  9.68     r  18.77  0.05  F  P48+ZTF
58293.3015  9.70     r  18.67  0.04  F  P48+ZTF
58293.3296  9.72     r  18.67  0.04  F  P48+ZTF
58293.3305  9.72     r  18.68  0.04  F  P48+ZTF
58294.2899  10.48     r  18.74  0.05  F  P48+ZTF
58294.2954  10.48     r  18.72  0.05  F  P48+ZTF
58294.3261  10.51     r  18.65  0.04  F  P48+ZTF
58295.2904  11.26     r  18.64  0.04  F  P48+ZTF
58295.3018  11.27     r  18.69  0.04  F  P48+ZTF
58299.3675  14.46     r  18.86  0.08  F  P48+ZTF
58300.3388  15.22     r  18.77  0.05  F  P48+ZTF
58300.3620  15.24     r  18.68  0.04  F  P48+ZTF
58300.3810  15.26     r  18.78  0.05  F  P48+ZTF
58301.3430  16.01     r  18.74  0.04  F  P48+ZTF
58301.3729  16.04     r  18.90  0.06  F  P48+ZTF
58301.3851  16.04     r  18.85  0.05  F  P48+ZTF
58302.3323  16.79     r  18.78  0.05  F  P48+ZTF
58303.3297  17.57     r  18.86  0.04  F  P48+ZTF
58303.3412  17.58     r  18.79  0.04  F  P48+ZTF
58304.3199  18.35     r  18.80  0.03  F  P48+ZTF
58304.3427  18.37     r  18.80  0.03  F  P48+ZTF
58304.3672  18.38     r  18.75  0.03  F  P48+ZTF
58305.3463  19.15     r  18.93  0.04  F  P48+ZTF
58305.3624  19.17     r  18.93  0.05  F  P48+ZTF
58305.3894  19.19     r  18.95  0.05  F  P48+ZTF
58305.3904  19.19     r  18.87  0.04  F  P48+ZTF
58307.3714  20.74     r  18.84  0.03  F  P48+ZTF
58307.3893  20.76     r  18.87  0.03  F  P48+ZTF
58307.4160  20.78     r  18.91  0.04  F  P48+ZTF
58310.3903  23.11     r  19.13  0.06  F  P48+ZTF
58310.4126  23.13     r  19.01  0.06  F  P48+ZTF
58310.4209  23.14     r  18.99  0.05  F  P48+ZTF
58312.2488  24.57     r  19.05  0.04  F  P48+ZTF
58312.4072  24.69     r  19.04  0.04  F  P48+ZTF
58312.4339  24.71     r  19.00  0.04  F  P48+ZTF
58313.2159  25.33     r  19.08  0.04  F  P48+ZTF
58313.3875  25.46     r  19.09  0.04  F  P48+ZTF
58314.2219  26.12     r  19.06  0.04  F  P48+ZTF
58314.4088  26.26     r  19.17  0.05  F  P48+ZTF
58314.4098  26.27     r  19.05  0.04  F  P48+ZTF
58314.4274  26.28     r  19.13  0.05  F  P48+ZTF
58315.3284  26.99     r  19.13  0.04  F  P48+ZTF
58315.3522  27.00     r  19.07  0.04  F  P48+ZTF
58315.3703  27.02     r  19.08  0.04  F  P48+ZTF
58316.2487  27.71     r  19.10  0.04  F  P48+ZTF
58316.3418  27.78     r  19.22  0.04  F  P48+ZTF
58318.3461  29.35     r  19.32  0.04  F  P48+ZTF
58318.3729  29.37     r  19.24  0.04  F  P48+ZTF
58319.2690  30.08     r  19.32  0.05  F  P48+ZTF
58320.3684  30.94     r  19.33  0.04  F  P48+ZTF
58320.3693  30.94     r  19.38  0.04  F  P48+ZTF
58321.2712  31.65     r  19.41  0.06  F  P48+ZTF
58321.3541  31.71     r  19.39  0.06  F  P48+ZTF
58322.2599  32.42     r  19.55  0.07  F  P48+ZTF
58322.3605  32.50     r  19.50  0.07  F  P48+ZTF
58322.3872  32.52     r  19.27  0.05  F  P48+ZTF
58323.2341  33.19     r  19.42  0.07  F  P48+ZTF
58323.2596  33.21     r  19.38  0.07  F  P48+ZTF
58323.2628  33.21     r  19.41  0.08  F  P48+ZTF
58330.3280  38.76     r  19.64  0.09  F  P48+ZTF
58330.3490  38.77     r  19.69  0.10  F  P48+ZTF
58330.3634  38.78     r  19.60  0.09  F  P48+ZTF
58331.1730  39.42     r  19.64  0.07  F  P48+ZTF
58331.2065  39.45     r  19.68  0.06  F  P48+ZTF
58331.2242  39.46     r  19.80  0.07  F  P48+ZTF
58332.3092  40.31     r  19.84  0.08  F  P48+ZTF
58332.3101  40.31     r  19.67  0.07  F  P48+ZTF
58332.3277  40.33     r  19.81  0.09  F  P48+ZTF
58338.1994  44.93     r  19.97  0.07  F  P48+ZTF
58342.3318  48.18     r  20.00  0.10  F  P48+ZTF
58345.3293  50.53     r  20.42  0.12  F  P48+ZTF
58349.2611  53.61     r  20.51  0.15  F  P48+ZTF
58349.2878  53.63     r  20.34  0.14  F  P48+ZTF
58349.3002  53.64     r  20.19  0.13  F  P48+ZTF
58350.2025  54.35     r  20.39  0.14  F  P48+ZTF
58350.3691  54.48     r  20.32  0.12  F  P48+ZTF
58350.3828  54.49     r  20.44  0.15  F  P48+ZTF
58351.1690  55.11     r  20.47  0.16  F  P48+ZTF
58351.1943  55.13     r  20.41  0.13  F  P48+ZTF
58351.2204  55.15     r  20.72  0.20  F  P48+ZTF
58351.2213  55.15     r  20.62  0.17  F  P48+ZTF
58352.2392  55.95     r  20.60  0.23  F  P48+ZTF
58352.2704  55.97     r  20.37  0.17  F  P48+ZTF
58352.2863  55.99     r  20.51  0.20  F  P48+ZTF
58353.1858  56.69     r  20.67  0.23  F  P48+ZTF
58353.2048  56.71     r  20.33  0.18  F  P48+ZTF
58353.2224  56.72     r  20.68  0.23  F  P48+ZTF
58353.2577  56.75     r  20.50  0.21  F  P48+ZTF
58353.2878  56.77     r  20.81  0.25  F  P48+ZTF
58353.3035  56.78     r  20.32  0.19  F  P48+ZTF
58358.2340  60.65     r  21.01  0.36  F  P48+ZTF
58358.2638  60.68     r  20.54  0.23  F  P48+ZTF
58359.1977  61.41     r  20.78  0.19  F  P48+ZTF
58359.2831  61.48     r  20.44  0.22  F  P48+ZTF
58360.2384  62.23     r  20.74  0.19  F  P48+ZTF
58360.2790  62.26     r  20.99  0.30  F  P48+ZTF
58361.2374  63.01     r  20.74  0.19  F  P48+ZTF
58361.2383  63.01     r  20.70  0.18  F  P48+ZTF
58361.2673  63.03     r  20.65  0.19  F  P48+ZTF
58361.2908  63.05     r  20.74  0.24  F  P48+ZTF
58362.1653  63.74     r  20.92  0.21  F  P48+ZTF
58362.1801  63.75     r  20.65  0.15  F  P48+ZTF
58363.2212  64.57     r  20.48  0.16  F  P48+ZTF
58363.2627  64.60     r  20.62  0.17  F  P48+ZTF
58364.1496  65.30     r  20.77  0.18  F  P48+ZTF
58364.1811  65.32     r  21.00  0.20  F  P48+ZTF
58364.1820  65.32     r  20.76  0.16  F  P48+ZTF
58365.1630  66.09     r  20.69  0.15  F  P48+ZTF
58365.1866  66.11     r  20.75  0.15  F  P48+ZTF
58365.1945  66.12     r  20.72  0.16  F  P48+ZTF
58367.1561  67.65     r  21.00  0.22  F  P48+ZTF
58367.1861  67.68     r  20.84  0.17  F  P48+ZTF
58367.1982  67.69     r  20.81  0.20  F  P48+ZTF
58367.1991  67.69     r  20.58  0.14  F  P48+ZTF
58368.1540  68.44     r  20.93  0.21  F  P48+ZTF
58368.1804  68.46     r  20.84  0.19  F  P48+ZTF
58368.2816  68.54     r  20.61  0.17  F  P48+ZTF
58369.1529  69.22     r  20.89  0.14  F  P48+ZTF
58369.1857  69.25     r  20.83  0.16  F  P48+ZTF
58369.2009  69.26     r  21.13  0.22  F  P48+ZTF
58370.1593  70.01     r  21.23  0.28  F  P48+ZTF
58370.2566  70.09     r  20.69  0.19  F  P48+ZTF
58370.2659  70.09     r  21.04  0.28  F  P48+ZTF
58371.1547  70.79     r  20.95  0.17  F  P48+ZTF
58371.1768  70.81     r  20.81  0.17  F  P48+ZTF
58371.3006  70.91     r  20.76  0.17  F  P48+ZTF
58372.1838  71.60     r  20.99  0.21  F  P48+ZTF
58373.1356  72.35     r  21.09  0.23  F  P48+ZTF
58373.1561  72.36     r  21.02  0.21  F  P48+ZTF
58373.1763  72.38     r  20.80  0.17  F  P48+ZTF
58373.1772  72.38     r  20.80  0.17  F  P48+ZTF
58374.1401  73.13     r  21.46  0.29  F  P48+ZTF
58374.1524  73.14     r  20.70  0.15  F  P48+ZTF
58374.1760  73.16     r  21.08  0.21  F  P48+ZTF
58375.1639  73.94     r  20.83  0.17  F  P48+ZTF
58375.1819  73.95     r  21.31  0.27  F  P48+ZTF
58375.1958  73.96     r  21.17  0.23  F  P48+ZTF
58376.1824  74.74     r  21.14  0.24  F  P48+ZTF
58376.1833  74.74     r  20.82  0.17  F  P48+ZTF
58376.1989  74.75     r  21.03  0.23  F  P48+ZTF
58377.1537  75.50     r  20.95  0.23  F  P48+ZTF
58377.2829  75.60     r  21.18  0.28  F  P48+ZTF
58378.1409  76.27     r  21.13  0.25  F  P48+ZTF
58378.2251  76.34     r  21.14  0.26  F  P48+ZTF
58378.2409  76.35     r  20.82  0.23  F  P48+ZTF
58379.2238  77.12     r  21.04  0.24  F  P48+ZTF
58379.2456  77.14     r  21.02  0.26  F  P48+ZTF
58379.2465  77.14     r  21.09  0.30  F  P48+ZTF
58379.2620  77.15     r  21.04  0.30  F  P48+ZTF
58380.2490  77.93     r  21.11  0.30  F  P48+ZTF
58381.1183  78.61     r  20.80  0.25  F  P48+ZTF
58381.1322  78.62     r  20.95  0.27  F  P48+ZTF
58381.1642  78.65     r  21.07  0.31  F  P48+ZTF
58382.1379  79.41     r  21.08  0.31  F  P48+ZTF
58383.1427  80.20     r  20.64  0.24  F  P48+ZTF
58387.1173  83.32     r  20.85  0.18  F  P48+ZTF
58387.1344  83.33     r  21.18  0.34  F  P48+ZTF
58388.1778  84.15     r  20.99  0.32  F  P48+ZTF
58388.2040  84.17     r  21.08  0.33  F  P48+ZTF
58389.1190  84.89     r  20.94  0.18  F  P48+ZTF
58389.2246  84.97     r  20.97  0.28  F  P48+ZTF
58390.1746  85.72     r  20.92  0.21  F  P48+ZTF
58390.2126  85.75     r  20.70  0.18  F  P48+ZTF
58400.1558  93.55     r  21.23  0.31  F  P48+ZTF
58400.1826  93.57     r  21.30  0.30  F  P48+ZTF
58377.1836  75.52     r  20.98  NaN  T  P48+ZTF
58382.1604  79.43     r  20.71  NaN  T  P48+ZTF
58382.1613  79.43     r  20.71  NaN  T  P48+ZTF
58383.1218  80.18     r  20.52  NaN  T  P48+ZTF
58383.1626  80.21     r  20.48  NaN  T  P48+ZTF
58388.1764  84.15     r  20.47  NaN  T  P48+ZTF
58389.2392  84.98     r  20.54  NaN  T  P48+ZTF
58390.1987  85.74     r  20.87  NaN  T  P48+ZTF
58400.2047  93.59     r  20.67  NaN  T  P48+ZTF
58232.4780  -38.03     g  20.82  0.14  F  P48+ZTF
58232.4953  -38.01     g  20.52  0.12  F  P48+ZTF
58234.4674  -36.46     g  20.43  0.15  F  P48+ZTF
58235.4572  -35.69     g  20.27  0.26  F  P48+ZTF
58235.4645  -35.68     g  20.67  0.33  F  P48+ZTF
58235.4937  -35.66     g  20.40  0.19  F  P48+ZTF
58244.4302  -28.65     g  19.46  0.07  F  P48+ZTF
58247.3412  -26.36     g  19.29  0.04  F  P48+ZTF
58247.3703  -26.34     g  19.26  0.04  F  P48+ZTF
58247.3886  -26.33     g  19.24  0.03  F  P48+ZTF
58247.3895  -26.32     g  19.23  0.03  F  P48+ZTF
58249.3642  -24.78     g  19.23  0.05  F  P48+ZTF
58249.3909  -24.75     g  19.21  0.05  F  P48+ZTF
58252.4437  -22.36     g  18.88  0.03  F  P48+ZTF
58252.4446  -22.36     g  18.92  0.03  F  P48+ZTF
58252.4732  -22.34     g  18.95  0.03  F  P48+ZTF
58254.4336  -20.80     g  18.85  0.03  F  P48+ZTF
58254.4498  -20.78     g  18.89  0.03  F  P48+ZTF
58255.3824  -20.05     g  18.79  0.03  F  P48+ZTF
58255.4052  -20.03     g  18.84  0.03  F  P48+ZTF
58255.4071  -20.03     g  18.79  0.03  F  P48+ZTF
58255.4365  -20.01     g  18.83  0.03  F  P48+ZTF
58258.3433  -17.73     g  18.88  0.03  F  P48+ZTF
58258.3667  -17.71     g  18.77  0.03  F  P48+ZTF
58258.4665  -17.63     g  18.77  0.03  F  P48+ZTF
58258.4675  -17.63     g  18.80  0.03  F  P48+ZTF
58261.4368  -15.30     g  18.66  0.02  F  P48+ZTF
58261.4556  -15.29     g  18.67  0.03  F  P48+ZTF
58262.4240  -14.53     g  18.76  0.03  F  P48+ZTF
58262.4508  -14.51     g  18.73  0.03  F  P48+ZTF
58263.4506  -13.72     g  18.78  0.03  F  P48+ZTF
58263.4744  -13.70     g  18.79  0.04  F  P48+ZTF
58272.3941  -6.70     g  18.50  0.03  F  P48+ZTF
58274.3875  -5.14     g  18.56  0.03  F  P48+ZTF
58274.4044  -5.13     g  18.60  0.03  F  P48+ZTF
58274.4222  -5.11     g  18.53  0.03  F  P48+ZTF
58276.3539  -3.60     g  18.57  0.02  F  P48+ZTF
58276.3701  -3.58     g  18.54  0.02  F  P48+ZTF
58276.3869  -3.57     g  18.57  0.02  F  P48+ZTF
58277.3194  -2.84     g  18.55  0.03  F  P48+ZTF
58277.3510  -2.81     g  18.52  0.02  F  P48+ZTF
58277.3678  -2.80     g  18.51  0.02  F  P48+ZTF
58278.3737  -2.01     g  18.54  0.02  F  P48+ZTF
58278.3821  -2.01     g  18.57  0.02  F  P48+ZTF
58278.3844  -2.00     g  18.55  0.02  F  P48+ZTF
58278.4023  -1.99     g  18.53  0.02  F  P48+ZTF
58279.3305  -1.26     g  18.59  0.03  F  P48+ZTF
58279.3516  -1.24     g  18.55  0.03  F  P48+ZTF
58279.3679  -1.23     g  18.55  0.03  F  P48+ZTF
58280.4063  -0.42     g  18.56  0.02  F  P48+ZTF
58280.4320  -0.40     g  18.53  0.02  F  P48+ZTF
58280.4583  -0.38     g  18.52  0.02  F  P48+ZTF
58281.3932  0.36     g  18.56  0.02  F  P48+ZTF
58281.4103  0.37     g  18.53  0.02  F  P48+ZTF
58281.4112  0.37     g  18.59  0.02  F  P48+ZTF
58281.4374  0.39     g  18.60  0.03  F  P48+ZTF
58282.3748  1.13     g  18.56  0.02  F  P48+ZTF
58282.3892  1.14     g  18.55  0.02  F  P48+ZTF
58282.4105  1.16     g  18.54  0.02  F  P48+ZTF
58283.3076  1.86     g  18.57  0.02  F  P48+ZTF
58283.4076  1.94     g  18.60  0.02  F  P48+ZTF
58283.4326  1.96     g  18.56  0.02  F  P48+ZTF
58284.3736  2.70     g  18.53  0.02  F  P48+ZTF
58285.4312  3.53     g  18.56  0.02  F  P48+ZTF
58285.4565  3.55     g  18.62  0.02  F  P48+ZTF
58286.4164  4.30     g  18.66  0.02  F  P48+ZTF
58286.4263  4.31     g  18.68  0.03  F  P48+ZTF
58286.4586  4.33     g  18.65  0.03  F  P48+ZTF
58287.4124  5.08     g  18.69  0.03  F  P48+ZTF
58287.4379  5.10     g  18.66  0.03  F  P48+ZTF
58288.3644  5.83     g  18.65  0.03  F  P48+ZTF
58288.3920  5.85     g  18.69  0.03  F  P48+ZTF
58288.4045  5.86     g  18.73  0.03  F  P48+ZTF
58289.3704  6.62     g  18.63  0.02  F  P48+ZTF
58289.3890  6.63     g  18.67  0.03  F  P48+ZTF
58289.4056  6.64     g  18.74  0.03  F  P48+ZTF
58290.4117  7.43     g  18.67  0.02  F  P48+ZTF
58290.4126  7.43     g  18.65  0.02  F  P48+ZTF
58290.4339  7.45     g  18.69  0.03  F  P48+ZTF
58290.4583  7.47     g  18.67  0.02  F  P48+ZTF
58291.4289  8.23     g  18.69  0.02  F  P48+ZTF
58292.4292  9.02     g  18.67  0.02  F  P48+ZTF
58292.4585  9.04     g  18.68  0.02  F  P48+ZTF
58293.4259  9.80     g  18.72  0.03  F  P48+ZTF
58293.4274  9.80     g  18.76  0.03  F  P48+ZTF
58294.4515  10.60     g  18.71  0.03  F  P48+ZTF
58301.2682  15.95     g  18.88  0.04  F  P48+ZTF
58301.2906  15.97     g  18.95  0.05  F  P48+ZTF
58301.3305  16.00     g  18.84  0.04  F  P48+ZTF
58302.2889  16.75     g  18.93  0.05  F  P48+ZTF
58302.4309  16.87     g  18.89  0.05  F  P48+ZTF
58303.2903  17.54     g  18.99  0.04  F  P48+ZTF
58303.4095  17.63     g  18.97  0.04  F  P48+ZTF
58303.4314  17.65     g  19.01  0.05  F  P48+ZTF
58304.2985  18.33     g  19.01  0.03  F  P48+ZTF
58304.4327  18.44     g  19.05  0.04  F  P48+ZTF
58304.4516  18.45     g  19.09  0.05  F  P48+ZTF
58305.3230  19.13     g  19.12  0.04  F  P48+ZTF
58305.3240  19.14     g  19.10  0.04  F  P48+ZTF
58305.4453  19.23     g  19.05  0.05  F  P48+ZTF
58306.3269  19.92     g  19.15  0.04  F  P48+ZTF
58306.3471  19.94     g  19.32  0.06  F  P48+ZTF
58307.2371  20.64     g  19.14  0.04  F  P48+ZTF
58307.3291  20.71     g  19.14  0.03  F  P48+ZTF
58307.3452  20.72     g  19.08  0.03  F  P48+ZTF
58310.3478  23.08     g  19.32  0.05  F  P48+ZTF
58310.3733  23.10     g  19.30  0.05  F  P48+ZTF
58312.3674  24.66     g  19.39  0.05  F  P48+ZTF
58313.3276  25.42     g  19.44  0.05  F  P48+ZTF
58313.3411  25.43     g  19.47  0.05  F  P48+ZTF
58313.3616  25.44     g  19.52  0.05  F  P48+ZTF
58314.3478  26.22     g  19.59  0.05  F  P48+ZTF
58314.3683  26.23     g  19.54  0.05  F  P48+ZTF
58314.3693  26.23     g  19.59  0.05  F  P48+ZTF
58316.3690  27.80     g  19.72  0.06  F  P48+ZTF
58316.3880  27.82     g  19.62  0.06  F  P48+ZTF
58316.4028  27.83     g  19.61  0.06  F  P48+ZTF
58317.3908  28.60     g  19.85  0.08  F  P48+ZTF
58318.3853  29.38     g  19.82  0.06  F  P48+ZTF
58318.4116  29.41     g  19.82  0.06  F  P48+ZTF
58318.4348  29.42     g  19.77  0.06  F  P48+ZTF
58319.3697  30.16     g  19.98  0.09  F  P48+ZTF
58319.3840  30.17     g  20.03  0.09  F  P48+ZTF
58319.4002  30.18     g  19.96  0.07  F  P48+ZTF
58321.3844  31.74     g  20.06  0.08  F  P48+ZTF
58321.4042  31.75     g  20.10  0.07  F  P48+ZTF
58321.4225  31.77     g  19.99  0.07  F  P48+ZTF
58322.1928  32.37     g  20.08  0.14  F  P48+ZTF
58322.2169  32.39     g  20.05  0.11  F  P48+ZTF
58322.4317  32.56     g  19.94  0.07  F  P48+ZTF
58323.3919  33.31     g  20.10  0.14  F  P48+ZTF
58323.4114  33.33     g  20.23  0.15  F  P48+ZTF
58323.4123  33.33     g  20.12  0.13  F  P48+ZTF
58323.4265  33.34     g  20.26  0.12  F  P48+ZTF
58329.1862  37.86     g  20.55  0.15  F  P48+ZTF
58330.1817  38.64     g  20.40  0.10  F  P48+ZTF
58330.1914  38.65     g  20.49  0.11  F  P48+ZTF
58330.2838  38.72     g  20.11  0.15  F  P48+ZTF
58331.2584  39.49     g  20.30  0.13  F  P48+ZTF
58331.3000  39.52     g  20.61  0.20  F  P48+ZTF
58332.2064  40.23     g  20.39  0.08  F  P48+ZTF
58332.2273  40.25     g  20.51  0.10  F  P48+ZTF
58332.2429  40.26     g  20.52  0.10  F  P48+ZTF
58338.1791  44.92     g  20.86  0.13  F  P48+ZTF
58345.1851  50.41     g  21.01  0.14  F  P48+ZTF
58348.3416  52.89     g  21.40  0.27  F  P48+ZTF
58349.1867  53.55     g  21.38  0.30  F  P48+ZTF
58349.2080  53.57     g  21.38  0.30  F  P48+ZTF
58350.2992  54.43     g  21.52  0.36  F  P48+ZTF
58350.3431  54.46     g  21.37  0.26  F  P48+ZTF
58351.2749  55.19     g  21.12  0.31  F  P48+ZTF
58361.2018  62.98     g  21.86  0.31  F  P48+ZTF
58361.2028  62.98     g  21.66  0.28  F  P48+ZTF
58364.1982  65.33     g  21.83  0.29  F  P48+ZTF
58364.2212  65.35     g  21.93  0.35  F  P48+ZTF
58364.2250  65.35     g  21.71  0.27  F  P48+ZTF
58364.2434  65.37     g  21.69  0.28  F  P48+ZTF
58365.2401  66.15     g  21.94  0.35  F  P48+ZTF
58365.2644  66.17     g  21.75  0.33  F  P48+ZTF
58365.2824  66.18     g  21.90  0.35  F  P48+ZTF
58366.2194  66.92     g  21.66  0.27  F  P48+ZTF
58366.2452  66.94     g  22.00  0.36  F  P48+ZTF
58367.2245  67.71     g  21.32  0.22  F  P48+ZTF
58367.2254  67.71     g  21.56  0.24  F  P48+ZTF
58368.2165  68.49     g  21.84  0.32  F  P48+ZTF
58369.2676  69.31     g  21.77  0.31  F  P48+ZTF
58370.1814  70.03     g  21.64  0.27  F  P48+ZTF
58371.2176  70.84     g  22.01  0.35  F  P48+ZTF
58371.2685  70.88     g  21.65  0.32  F  P48+ZTF
58375.2882  74.04     g  21.41  0.28  F  P48+ZTF
58376.2396  74.78     g  21.74  0.36  F  P48+ZTF
58389.1393  84.90     g  21.94  0.35  F  P48+ZTF
58389.1754  84.93     g  21.17  0.30  F  P48+ZTF
58349.2252  53.58     g  21.03  NaN  T  P48+ZTF
58350.3178  54.44     g  20.79  NaN  T  P48+ZTF
58351.2643  55.18     g  20.65  NaN  T  P48+ZTF
58351.2758  55.19     g  20.81  NaN  T  P48+ZTF
58352.2015  55.92     g  20.45  NaN  T  P48+ZTF
58352.3521  56.04     g  20.23  NaN  T  P48+ZTF
58352.3637  56.05     g  20.34  NaN  T  P48+ZTF
58360.1491  62.16     g  21.28  NaN  T  P48+ZTF
58361.1757  62.96     g  21.54  NaN  T  P48+ZTF
58361.2170  62.99     g  21.21  NaN  T  P48+ZTF
58362.1989  63.76     g  21.48  NaN  T  P48+ZTF
58362.2216  63.78     g  21.58  NaN  T  P48+ZTF
58362.2414  63.80     g  21.09  NaN  T  P48+ZTF
58363.1660  64.52     g  21.32  NaN  T  P48+ZTF
58363.1783  64.53     g  21.21  NaN  T  P48+ZTF
58363.2003  64.55     g  21.40  NaN  T  P48+ZTF
58366.2007  66.90     g  21.57  NaN  T  P48+ZTF
58367.2383  67.72     g  21.18  NaN  T  P48+ZTF
58367.2566  67.73     g  21.20  NaN  T  P48+ZTF
58368.2444  68.51     g  21.37  NaN  T  P48+ZTF
58368.2583  68.52     g  21.30  NaN  T  P48+ZTF
58369.2208  69.27     g  21.52  NaN  T  P48+ZTF
58369.2350  69.29     g  21.43  NaN  T  P48+ZTF
58370.2064  70.05     g  21.54  NaN  T  P48+ZTF
58370.2224  70.06     g  21.26  NaN  T  P48+ZTF
58370.2233  70.06     g  21.32  NaN  T  P48+ZTF
58371.2448  70.86     g  21.49  NaN  T  P48+ZTF
58372.2027  71.61     g  21.41  NaN  T  P48+ZTF
58372.2162  71.62     g  21.40  NaN  T  P48+ZTF
58372.2619  71.66     g  21.24  NaN  T  P48+ZTF
58373.1952  72.39     g  21.17  NaN  T  P48+ZTF
58373.2236  72.42     g  21.24  NaN  T  P48+ZTF
58373.2245  72.42     g  21.17  NaN  T  P48+ZTF
58373.2463  72.43     g  21.26  NaN  T  P48+ZTF
58374.2023  73.18     g  21.46  NaN  T  P48+ZTF
58374.2241  73.20     g  21.15  NaN  T  P48+ZTF
58374.2360  73.21     g  21.42  NaN  T  P48+ZTF
58375.2223  73.98     g  21.37  NaN  T  P48+ZTF
58375.2432  74.00     g  21.25  NaN  T  P48+ZTF
58376.2193  74.77     g  21.17  NaN  T  P48+ZTF
58376.2475  74.79     g  21.27  NaN  T  P48+ZTF
58376.2918  74.82     g  21.12  NaN  T  P48+ZTF
58377.2236  75.55     g  21.20  NaN  T  P48+ZTF
58377.2370  75.56     g  21.03  NaN  T  P48+ZTF
58377.2605  75.58     g  21.11  NaN  T  P48+ZTF
58378.1613  76.29     g  21.19  NaN  T  P48+ZTF
58378.1812  76.31     g  21.12  NaN  T  P48+ZTF
58378.1969  76.32     g  21.07  NaN  T  P48+ZTF
58379.1538  77.07     g  21.08  NaN  T  P48+ZTF
58379.1777  77.09     g  20.93  NaN  T  P48+ZTF
58379.1787  77.09     g  20.92  NaN  T  P48+ZTF
58379.1931  77.10     g  20.95  NaN  T  P48+ZTF
58380.1655  77.86     g  20.80  NaN  T  P48+ZTF
58381.1782  78.66     g  20.37  NaN  T  P48+ZTF
58381.2002  78.67     g  20.60  NaN  T  P48+ZTF
58381.2211  78.69     g  20.57  NaN  T  P48+ZTF
58382.1802  79.44     g  20.51  NaN  T  P48+ZTF
58382.1942  79.45     g  20.48  NaN  T  P48+ZTF
58382.1951  79.46     g  20.43  NaN  T  P48+ZTF
58382.2155  79.47     g  20.44  NaN  T  P48+ZTF
58388.1238  84.11     g  21.29  NaN  T  P48+ZTF
58388.1247  84.11     g  21.32  NaN  T  P48+ZTF
58388.1365  84.12     g  20.90  NaN  T  P48+ZTF
58388.1591  84.13     g  20.52  NaN  T  P48+ZTF
58389.1544  84.92     g  21.15  NaN  T  P48+ZTF
58397.1135  91.16     g  21.23  NaN  T  P48+ZTF
58397.1144  91.16     g  21.19  NaN  T  P48+ZTF
58400.1354  93.53     g  21.30  NaN  T  P48+ZTF
58275.8945  -3.96     B  18.75  0.11  F  Swift+UVOT
58275.8945  -3.96     U  19.32  0.11  F  Swift+UVOT
58275.8984  -3.95  UVM2  21.56  0.28  F  Swift+UVOT
58275.8906  -3.96  UVW1  20.44  0.17  F  Swift+UVOT
58275.8945  -3.96  UVW2  21.25  0.18  F  Swift+UVOT
58275.8984  -3.95     V  18.94  0.22  F  Swift+UVOT
58286.1797  4.11     B  18.63  0.10  F  Swift+UVOT
58286.1797  4.11     U  19.40  0.12  F  Swift+UVOT
58286.1875  4.12  UVM2  21.60  0.30  F  Swift+UVOT
58286.1797  4.11  UVW1  20.86  0.22  F  Swift+UVOT
58286.1836  4.12  UVW2  21.58  0.22  F  Swift+UVOT
58286.1836  4.12     V  18.87  0.22  F  Swift+UVOT
58316.8086  28.15     B  20.32  0.34  F  Swift+UVOT
58316.8086  28.15     U  20.89  0.31  F  Swift+UVOT
58316.8203  28.16  UVM2  21.72  NaN  T  Swift+UVOT
58316.8047  28.14  UVW1  21.56  NaN  T  Swift+UVOT
58316.8125  28.15  UVW2  22.32  NaN  T  Swift+UVOT
58316.8164  28.15     V  19.49  NaN  T  Swift+UVOT
58269.0300  -9.34     g  18.60  0.04  F  LT+IOO
58284.1800  2.54     g  18.63  0.03  F  LT+IOO
58307.0500  20.49     g  19.19  0.02  F  LT+IOO
58341.9700  47.89     g  21.05  0.07  F  LT+IOO
58357.9700  60.45     g  21.74  0.18  F  LT+IOO
58366.8900  67.45     g  21.76  0.09  F  LT+IOO
58387.8700  83.91     g  21.86  0.16  F  LT+IOO
58269.0300  -9.34     i  18.86  0.01  F  LT+IOO
58284.1800  2.54     i  18.84  0.03  F  LT+IOO
58307.0500  20.49     i  19.12  0.01  F  LT+IOO
58341.9700  47.89     i  19.99  0.05  F  LT+IOO
58357.9700  60.45     i  20.34  0.09  F  LT+IOO
58366.8900  67.45     i  20.62  0.07  F  LT+IOO
58382.9500  80.05     i  20.87  0.07  F  LT+IOO
58387.8700  83.91     i  20.90  0.07  F  LT+IOO
58409.9300  101.22     i  21.41  0.18  F  LT+IOO
58269.0300  -9.34     r  18.69  0.02  F  LT+IOO
58284.1800  2.54     r  18.66  0.02  F  LT+IOO
58307.0500  20.49     r  19.00  0.02  F  LT+IOO
58341.9700  47.89     r  20.26  0.06  F  LT+IOO
58357.9700  60.45     r  20.60  0.10  F  LT+IOO
58366.8900  67.45     r  20.86  0.07  F  LT+IOO
58382.9400  80.04     r  21.18  0.09  F  LT+IOO
58387.8700  83.91     r  21.09  0.09  F  LT+IOO
58409.9300  101.22     r  21.35  0.15  F  LT+IOO
58284.1800  2.54     z  18.99  0.03  F  LT+IOO
58307.0500  20.49     z  19.19  0.04  F  LT+IOO
58341.9700  47.89     z  20.07  0.15  F  LT+IOO
58357.9700  60.45     z  20.57  0.22  F  LT+IOO


==> ZTF18aavrmcg_lc.txt <==
# MJD phase filter ab_mag mag_err upper_limit tel+inst
58243.1850  -9.23     r  19.58  0.06  F  P48+ZTF
58244.1841  -8.31     r  18.85  0.03  F  P48+ZTF
58245.1662  -7.40     r  18.48  0.03  F  P48+ZTF
58246.2208  -6.42     r  18.20  0.02  F  P48+ZTF
58247.2271  -5.49     r  17.90  0.01  F  P48+ZTF
58249.2386  -3.63     r  17.72  0.04  F  P48+ZTF
58250.2224  -2.71     r  17.60  0.02  F  P48+ZTF
58254.1770  0.95     r  17.31  0.01  F  P48+ZTF
58256.2818  2.90     r  17.30  0.01  F  P48+ZTF
58257.2387  3.79     r  17.36  0.01  F  P48+ZTF
58258.2025  4.68     r  17.31  0.02  F  P48+ZTF
58260.1758  6.51     r  17.30  0.02  F  P48+ZTF
58260.1767  6.51     r  17.35  0.02  F  P48+ZTF
58262.1958  8.38     r  17.42  0.02  F  P48+ZTF
58262.2462  8.42     r  17.41  0.02  F  P48+ZTF
58263.2231  9.33     r  17.45  0.02  F  P48+ZTF
58271.1776  16.70     r  17.76  0.02  F  P48+ZTF
58274.2052  19.50     r  17.88  0.02  F  P48+ZTF
58277.2615  22.33     r  18.01  0.03  F  P48+ZTF
58278.2466  23.25     r  18.12  0.03  F  P48+ZTF
58279.1795  24.11     r  18.15  0.02  F  P48+ZTF
58279.1838  24.11     r  18.16  0.03  F  P48+ZTF
58280.1975  25.05     r  18.23  0.03  F  P48+ZTF
58281.2015  25.98     r  18.31  0.03  F  P48+ZTF
58282.2027  26.91     r  18.31  0.03  F  P48+ZTF
58283.2203  27.85     r  18.33  0.03  F  P48+ZTF
58284.1974  28.76     r  18.34  0.03  F  P48+ZTF
58288.2448  32.51     r  18.62  0.04  F  P48+ZTF
58301.1784  44.49     r  18.94  0.07  F  P48+ZTF
58182.3328  -65.60     r  19.97  NaN  T  P48+ZTF
58182.3701  -65.57     r  19.47  NaN  T  P48+ZTF
58183.3881  -64.63     r  16.95  NaN  T  P48+ZTF
58183.4162  -64.60     r  17.65  NaN  T  P48+ZTF
58184.3957  -63.69     r  20.25  NaN  T  P48+ZTF
58184.4331  -63.66     r  16.16  NaN  T  P48+ZTF
58186.4147  -61.82     r  20.54  NaN  T  P48+ZTF
58214.2058  -36.08     r  19.22  NaN  T  P48+ZTF
58215.2331  -35.13     r  19.41  NaN  T  P48+ZTF
58216.2323  -34.20     r  20.85  NaN  T  P48+ZTF
58217.2485  -33.26     r  21.02  NaN  T  P48+ZTF
58217.2522  -33.26     r  20.47  NaN  T  P48+ZTF
58218.2099  -32.37     r  20.86  NaN  T  P48+ZTF
58218.2318  -32.35     r  20.62  NaN  T  P48+ZTF
58218.2685  -32.31     r  20.60  NaN  T  P48+ZTF
58219.2288  -31.43     r  20.09  NaN  T  P48+ZTF
58219.2490  -31.41     r  20.12  NaN  T  P48+ZTF
58219.2546  -31.40     r  20.32  NaN  T  P48+ZTF
58221.2122  -29.59     r  19.74  NaN  T  P48+ZTF
58221.2317  -29.57     r  20.02  NaN  T  P48+ZTF
58221.2727  -29.53     r  19.77  NaN  T  P48+ZTF
58224.2031  -26.82     r  19.67  NaN  T  P48+ZTF
58224.2120  -26.81     r  19.32  NaN  T  P48+ZTF
58226.2622  -24.91     r  20.51  NaN  T  P48+ZTF
58229.1949  -22.19     r  20.75  NaN  T  P48+ZTF
58231.1801  -20.35     r  20.29  NaN  T  P48+ZTF
58231.2673  -20.27     r  20.20  NaN  T  P48+ZTF
58232.2014  -19.41     r  18.34  NaN  T  P48+ZTF
58242.2876  -10.06     r  20.45  NaN  T  P48+ZTF
58243.1993  -9.22     g  19.28  0.05  F  P48+ZTF
58244.1987  -8.29     g  18.43  0.02  F  P48+ZTF
58247.1979  -5.52     g  17.43  0.01  F  P48+ZTF
58248.2008  -4.59     g  17.30  0.01  F  P48+ZTF
58249.2020  -3.66     g  17.26  0.01  F  P48+ZTF
58250.1994  -2.74     g  17.16  0.01  F  P48+ZTF
58255.1773  1.88     g  17.09  0.01  F  P48+ZTF
58258.1757  4.65     g  17.17  0.01  F  P48+ZTF
58259.1803  5.58     g  17.15  0.08  F  P48+ZTF
58267.1715  12.99     g  17.68  0.03  F  P48+ZTF
58269.2182  14.88     g  17.78  0.04  F  P48+ZTF
58272.2039  17.65     g  17.99  0.01  F  P48+ZTF
58274.2385  19.53     g  18.16  0.02  F  P48+ZTF
58276.2413  21.39     g  18.32  0.02  F  P48+ZTF
58277.1984  22.28     g  18.45  0.02  F  P48+ZTF
58278.2010  23.20     g  18.47  0.02  F  P48+ZTF
58279.1978  24.13     g  18.64  0.02  F  P48+ZTF
58280.2238  25.08     g  18.69  0.02  F  P48+ZTF
58282.2477  26.95     g  18.87  0.03  F  P48+ZTF
58283.2563  27.89     g  18.97  0.03  F  P48+ZTF
58284.2208  28.78     g  19.02  0.05  F  P48+ZTF
58308.1907  50.99     g  20.26  0.17  F  P48+ZTF
58205.2699  -44.36     g  20.01  NaN  T  P48+ZTF
58206.2653  -43.43     g  19.73  NaN  T  P48+ZTF
58206.2869  -43.41     g  19.78  NaN  T  P48+ZTF
58208.2875  -41.56     g  18.66  NaN  T  P48+ZTF
58215.2532  -35.11     g  18.81  NaN  T  P48+ZTF
58216.2571  -34.18     g  21.12  NaN  T  P48+ZTF
58230.3293  -21.14     g  19.66  NaN  T  P48+ZTF
58232.1621  -19.44     g  19.69  NaN  T  P48+ZTF
58233.2173  -18.47     g  20.00  NaN  T  P48+ZTF
58234.1823  -17.57     g  19.89  NaN  T  P48+ZTF
58234.2389  -17.52     g  18.88  NaN  T  P48+ZTF
58235.1842  -16.64     g  19.96  NaN  T  P48+ZTF
58235.2158  -16.62     g  19.96  NaN  T  P48+ZTF
58236.1646  -15.74     g  19.83  NaN  T  P48+ZTF
58236.2262  -15.68     g  19.55  NaN  T  P48+ZTF
58237.2184  -14.76     g  19.73  NaN  T  P48+ZTF
58238.1569  -13.89     g  19.65  NaN  T  P48+ZTF
58260.2968  6.62     B  17.27  0.07  F  Swift+UVOT
58263.3505  9.45     B  17.37  0.07  F  Swift+UVOT
58266.2425  12.13     B  17.73  0.09  F  Swift+UVOT
58272.0855  17.54     B  18.09  0.20  F  Swift+UVOT
58275.9104  21.08     B  18.92  0.21  F  Swift+UVOT
58278.7692  23.73     B  19.44  0.35  F  Swift+UVOT
58260.2960  6.62     U  17.03  0.04  F  Swift+UVOT
58263.3498  9.45     U  17.38  0.05  F  Swift+UVOT
58266.2417  12.13     U  17.83  0.06  F  Swift+UVOT
58272.0850  17.54     U  19.21  0.28  F  Swift+UVOT
58275.9094  21.08     U  19.51  0.19  F  Swift+UVOT
58278.7683  23.73     U  20.07  0.30  F  Swift+UVOT
58260.3023  6.62  UVM2  18.51  0.08  F  Swift+UVOT
58263.3551  9.45  UVM2  19.28  0.09  F  Swift+UVOT
58266.2483  12.13  UVM2  20.11  0.18  F  Swift+UVOT
58260.2947  6.62  UVW1  17.92  0.06  F  Swift+UVOT
58263.3486  9.45  UVW1  18.35  0.07  F  Swift+UVOT
58266.2404  12.12  UVW1  19.31  0.12  F  Swift+UVOT
58260.2987  6.62  UVW2  18.96  0.06  F  Swift+UVOT
58263.3517  9.45  UVW2  19.67  0.09  F  Swift+UVOT
58266.2445  12.13  UVW2  20.76  0.20  F  Swift+UVOT
58275.9128  21.08  UVW2  21.42  0.32  F  Swift+UVOT
58260.3010  6.62     V  17.32  0.13  F  Swift+UVOT
58263.3539  9.45     V  17.33  0.12  F  Swift+UVOT
58266.2466  12.13     V  17.53  0.15  F  Swift+UVOT
58275.9152  21.09     V  18.04  0.21  F  Swift+UVOT
58281.5817  26.34     B  19.30  NaN  T  Swift+UVOT
58284.0717  28.64     B  19.36  NaN  T  Swift+UVOT
58281.5808  26.33     U  20.08  NaN  T  Swift+UVOT
58284.0707  28.64     U  20.08  NaN  T  Swift+UVOT
58272.0894  17.54  UVM2  20.83  NaN  T  Swift+UVOT
58275.9173  21.09  UVM2  21.43  NaN  T  Swift+UVOT
58278.7745  23.74  UVM2  21.26  NaN  T  Swift+UVOT
58281.5871  26.34  UVM2  21.27  NaN  T  Swift+UVOT
58284.0779  28.65  UVM2  21.22  NaN  T  Swift+UVOT
58272.0601  17.52  UVW1  20.39  NaN  T  Swift+UVOT
58275.9079  21.08  UVW1  20.75  NaN  T  Swift+UVOT
58278.7669  23.73  UVW1  20.98  NaN  T  Swift+UVOT
58281.5796  26.33  UVW1  20.74  NaN  T  Swift+UVOT
58284.0691  28.64  UVW1  20.79  NaN  T  Swift+UVOT
58272.0869  17.54  UVW2  21.11  NaN  T  Swift+UVOT
58278.7709  23.73  UVW2  21.57  NaN  T  Swift+UVOT
58281.5834  26.34  UVW2  21.55  NaN  T  Swift+UVOT
58284.0737  28.64  UVW2  21.66  NaN  T  Swift+UVOT
58272.0882  17.54     V  18.06  NaN  T  Swift+UVOT
58278.7734  23.73     V  18.67  NaN  T  Swift+UVOT
58281.5857  26.34     V  18.58  NaN  T  Swift+UVOT
58284.0764  28.65     V  18.67  NaN  T  Swift+UVOT
58262.7773  8.92     g  17.31  0.06  F  Wise
58262.7852  8.92     g  17.34  0.06  F  Wise
58262.7930  8.93     g  17.36  0.05  F  Wise
58262.8047  8.94     g  17.41  0.06  F  Wise
58262.8164  8.95     g  17.28  0.05  F  Wise
58262.8281  8.96     g  17.34  0.05  F  Wise
58264.7539  10.75     g  17.46  0.05  F  Wise
58264.7656  10.76     g  17.49  0.05  F  Wise
58264.7773  10.77     g  17.44  0.05  F  Wise
58264.7891  10.78     g  17.54  0.07  F  Wise
58266.7930  12.64     g  17.65  0.08  F  Wise
58266.8047  12.65     g  17.78  0.12  F  Wise
58266.8242  12.67     g  17.50  0.09  F  Wise
58268.7461  14.45     g  17.78  0.06  F  Wise
58268.7578  14.46     g  17.76  0.06  F  Wise
58268.7695  14.47     g  17.86  0.06  F  Wise
58270.7461  16.30     g  17.88  0.04  F  Wise
58270.7578  16.31     g  17.87  0.03  F  Wise
58270.7695  16.32     g  17.87  0.03  F  Wise
58270.7812  16.33     g  17.84  0.03  F  Wise
58270.7930  16.34     g  17.83  0.04  F  Wise
58270.8047  16.35     g  17.90  0.07  F  Wise
58270.8164  16.36     g  17.89  0.08  F  Wise
58270.8281  16.37     g  17.91  0.14  F  Wise
58271.7461  17.22     g  17.97  0.04  F  Wise
58271.7578  17.24     g  17.91  0.05  F  Wise
58271.7695  17.25     g  17.90  0.04  F  Wise
58272.7461  18.15     g  18.03  0.03  F  Wise
58272.7578  18.16     g  18.02  0.04  F  Wise
58272.7695  18.17     g  18.03  0.03  F  Wise
58272.7812  18.18     g  18.01  0.03  F  Wise
58273.7461  19.08     g  18.01  0.04  F  Wise
58273.7578  19.09     g  18.09  0.05  F  Wise
58273.7695  19.10     g  18.08  0.05  F  Wise
58273.7812  19.11     g  18.09  0.07  F  Wise
58264.7656  10.76     r  17.48  0.08  F  Wise
58264.8164  10.81     r  17.61  0.10  F  Wise
58266.7930  12.64     r  17.58  0.12  F  Wise
58268.7617  14.46     r  17.69  0.04  F  Wise
58268.8164  14.51     r  17.71  0.05  F  Wise
58270.7656  16.32     r  17.73  0.03  F  Wise
58272.7617  18.17     r  17.75  0.02  F  Wise
58273.7617  19.09     r  17.84  0.02  F  Wise
58275.7852  20.97     r  17.98  0.03  F  Wise
58275.8398  21.02     r  17.97  0.03  F  Wise

